An extended non-magnetic phase in the spin-1/2 Heisenberg antiferromagnet from the ruby to the maple-leaf lattice

The spin-1/2 Heisenberg antiferromagnet on the two-dimensional ruby and maple-leaf lattices provides a stringent test case for frustrated quantum magnetism, where semiclassical magnetic order competes closely with quantum-paramagnetic states. We study the generalized maple-leaf model along the axis interpolating between the isotropic ruby lattice and the isotropic maple-leaf lattice, using two independent variational infinite projected entangled-pair state ans\"atze: one defined on the mapped square lattice and one directly on the native triangular lattice. Our lowest-energy variational states show no magnetic order throughout the region connecting the two isotropic limits, and the local bond correlations recover the $120^\circ$ lattice rotation symmetry without imposing it explicitly. Magnetic-field simulations at the two endpoints further indicate a finite zero-magnetization plateau in both cases, with a gradual onset of magnetization on the ruby lattice and a sharper onset on the maple-leaf lattice. These results establish a broad gapped non-magnetic regime in a minimal nearest-neighbor Heisenberg model on lattices of direct relevance to both frustrated quantum magnets and programmable ruby-lattice simulators.

==> data/magField_Jg_0.00_TL_chiB_4.txt <==
Hz 	 E 	 Sz 
0.0	1.4234733046814185e-6	3.89436495968869e-8
0.01	1.570716276244486e-7	3.9184635717134626e-9
0.02	4.2386360040466604e-8	4.378933082963932e-8
0.03	2.2339947109783555e-5	3.5864039415751903e-6
0.04	8.231590665313757e-7	4.772783364830238e-7
0.05	5.6900584207286665e-8	1.29617524969532e-7
0.06	1.2099473861804038e-7	2.1272799970189594e-7
0.07	3.655776810245271e-8	1.2061846652769364e-7
0.08	9.68371889447947e-7	7.824356200645462e-7
0.09	1.0459344589774631e-7	1.1156152260133928e-7
0.1	4.594247330495859e-8	1.4403140358044193e-7
0.11	6.756125833554171e-8	5.085710533285405e-7
0.12	1.2644215543593617e-7	5.864160687007678e-7
0.13	2.8779453736833504e-7	6.377707895220383e-7
0.14	4.1247137198323403e-7	6.617150022109621e-7
0.15	3.2271431064364146e-7	6.780392647949273e-7
0.16	2.5814834912646738e-6	1.932912113710695e-6
0.17	1.3329509063396227e-6	7.969141596010913e-7
0.18	6.405429562662208e-5	3.0110639043158242e-5
0.19	0.0013399847159907175	0.0006418519298363718
0.2	0.005152167633151074	0.002585078428922031
0.21	0.008631925977816247	0.004511536760666984
0.22	0.01197169196168	0.006516209008619871
0.23	0.015175345904730986	0.008584729871206615
0.24	0.018036777906533005	0.010575859980650021
0.25	0.020866533419903927	0.0126732878263467


==> data/magField_Jg_1.00_TL_chiB_4.txt <==
Hz 	 E 	 Sz 
0.0	1.2891248087409091e-5	7.835997476390439e-8
0.01	4.517033259636368e-7	3.8448109349345305e-8
0.02	9.477777665946076e-7	6.730856793379173e-8
0.03	9.477777665946076e-7	6.730856793379173e-8
0.04	4.2373128556985406e-10	3.019858377472806e-9
0.05	4.761897584647536e-8	3.023043128366904e-8
0.06	4.761897584647536e-8	3.023043128366904e-8
0.07	4.761897584647536e-8	3.023043128366904e-8
0.08	4.761897584647536e-8	3.023043128366904e-8
0.09	4.761897584647536e-8	3.023043128366904e-8
0.1	4.761897584647536e-8	3.023043128366904e-8
0.11	7.753227314686286e-7	5.393515125013693e-7
0.12	1.0059984909359282e-6	7.058039788556842e-7
0.13	9.637066412414385e-7	7.045442692872917e-7
0.14	1.1133817061332988e-6	7.955475899587108e-7
0.15	1.1133817061332988e-6	7.955475899587108e-7
0.16	1.8094498142978677e-6	1.3568723217979166e-6
0.17	2.5365032638423284e-6	1.888077497095975e-6
0.18	3.7296249362310203e-6	2.813944633055588e-6
0.19	1.3490975177436789e-5	1.0130848942220358e-5
0.2	4.5560053117851966e-6	3.49834933624281e-6
0.21	2.5356962724314676e-5	1.9469844633847746e-5
0.22	5.269992664164739e-5	4.0914635097267875e-5
0.23	0.013091246849684258	0.010583547878718541
0.24	0.016332330448235947	0.013510104564392746
0.25	0.01917707844512702	0.0162418111215338


==> data/phaseDiagram_spiralPEPS_GSE.txt <==
Jg	D3	D4	D5	D6	D7	D8	Extrapolation
0.0	-0.5445026977745124	-0.5574009719027891	-0.5592036897127283	-0.5600907728725254	-0.5607807310891645	-0.5614024956087352	-0.5637810675865698
0.01	-0.5439417072394555	-0.5568413910758006	-0.5586525562598008	-0.5595396136739813	-0.5602320883614165	-0.5608538607262171	-0.5632159711629348
0.02	-0.5433843586531754	-0.5562850066423384	-0.5581047538984695	-0.5589927637961923	-0.5596860416071915	-0.5603087137313655	-0.562650475061567
0.03	-0.5428306894876509	-0.5557322658797115	-0.5575602308049045	-0.5584489743218052	-0.5591441808065604	-0.5597670548134706	-0.562092682519231
0.04	-0.5422807194678286	-0.5551827199665791	-0.5570195521109299	-0.5579084253936331	-0.5586052562539814	-0.5592289646268028	-0.5615368301238458
0.05	-0.5417343587200568	-0.5546367289012801	-0.5564831914518488	-0.5573706337775771	-0.5580702873957146	-0.558694477998626	-0.56098447792093
0.06	-0.5411919947621414	-0.5540940902891093	-0.5559490650242419	-0.5568389544169431	-0.5575385803494064	-0.5581634802741414	-0.5604316195185236
0.07	-0.5406532460913137	-0.5535550170627682	-0.5554189999167294	-0.5563093987346904	-0.557010115984535	-0.5576361252294157	-0.5598859635994999
0.08	-0.5401183284520003	-0.5530193116781453	-0.5548924825503885	-0.5557835989855747	-0.5564866689949344	-0.5571124708222	-0.5593446173583395
0.09	-0.539587243691091	-0.5524871681545207	-0.5543694456583085	-0.5552616343147715	-0.5559653360970076	-0.5565924130597102	-0.5588058026179266
0.1	-0.5390599992951264	-0.5519584732275101	-0.5538502495624433	-0.5547426007612838	-0.5554482424024472	-0.5560761334195582	-0.5582731055542969
0.11	-0.5385366494584356	-0.5514333135922996	-0.5533346890237933	-0.5542272141103385	-0.5549350523022158	-0.5555634503869781	-0.5577438985393868
0.12	-0.5380172290989814	-0.5509116947855973	-0.5528227916482197	-0.5537160915532963	-0.5544255117489397	-0.5550546568888693	-0.557217360577609
0.13	-0.5375017341902166	-0.550393652006787	-0.5523145784013289	-0.5532085240588261	-0.5539191647431677	-0.554548872930475	-0.5566908521616303
0.14	-0.5369902206690714	-0.5498792017751722	-0.5518098469224061	-0.552704551003237	-0.5534163859815127	-0.5540481437960598	-0.556176859572383
0.15	-0.536482708237045	-0.549368437205179	-0.5513090963273509	-0.5522048754252158	-0.5529185547412929	-0.553550540055857	-0.5556610539735777
0.16	-0.5359791885879733	-0.5488611710403714	-0.5508121116023847	-0.5517086685632434	-0.5524240087625479	-0.5530567907370464	-0.5551497044539382
0.17	-0.5354797496280584	-0.548357592087762	-0.5503189566564447	-0.5512153884457583	-0.5519335793462911	-0.552566888486648	-0.5546453580173825
0.18	-0.5349844174385318	-0.5478578334009517	-0.5498294224871851	-0.5507273693955756	-0.5514468954597508	-0.5520809292545499	-0.5541418603385936
0.19	-0.5344931535742826	-0.5473617136074491	-0.5493436969689725	-0.5502425903341643	-0.5509641477526135	-0.5515988168920617	-0.5536441283185415
0.2	-0.5340060575959339	-0.5468692093574817	-0.5488618689108328	-0.5497614587810223	-0.5504837020113567	-0.5511204762215707	-0.5531488104307084
0.21	-0.5335231633816645	-0.5463804841002121	-0.5483839521374602	-0.5492846574429189	-0.5500094833139054	-0.5506461990843556	-0.552658387308562
0.22	-0.5330444352496266	-0.5458956331698626	-0.5479095366703174	-0.5488118815294148	-0.5495388268599661	-0.5501758397937816	-0.5521733161978664
0.23	-0.5325699778204457	-0.5454144638099497	-0.5474395840504073	-0.548342584987685	-0.54907184851495	-0.5497095951417522	-0.5516915770164401
0.24	-0.5320998061705657	-0.5449370928561909	-0.546973580485752	-0.5478775704800479	-0.5486089275778553	-0.5492476360538544	-0.5512143954017563
0.25	-0.5316339207911107	-0.5444635447847416	-0.546511045492789	-0.5474161884251771	-0.5481494946413396	-0.5487889291947908	-0.5507403549368424
0.26	-0.5311723674143571	-0.5439939434587368	-0.546053818032144	-0.5469590950463296	-0.5476941706894394	-0.5483343948657883	-0.5502650344861079
0.27	-0.5307151673742632	-0.5435281724889744	-0.545598956275306	-0.5465059672269704	-0.5472438057125214	-0.5478849359572674	-0.5498063604338169
0.28	-0.5302624097497047	-0.5430662999161514	-0.5451487415165851	-0.5460571445349545	-0.5467966546449502	-0.5474390599980954	-0.5493455303424822
0.29	-0.5298140903279441	-0.542608363728332	-0.5447024077815269	-0.5456122969269348	-0.5463538363358954	-0.5469974938946601	-0.548891046422572
0.3	-0.52937024865577	-0.5421543019502818	-0.5442604726617403	-0.5451715133437159	-0.5459153549493914	-0.5465596567608301	-0.5484376874758984
0.31	-0.5289309089891603	-0.5417042970236317	-0.5438234481784955	-0.5447349810297334	-0.5454804524956469	-0.5461265353363903	-0.5479874134500268
0.32	-0.52849611674182	-0.5412582037345212	-0.5433888773002972	-0.544302515070992	-0.5450510223098233	-0.5456960043390219	-0.5475418513796667
0.33	-0.5280659088590572	-0.5408162640974271	-0.5429602195460272	-0.5438744157226066	-0.54462477021879	-0.5452708247729546	-0.5470979970647011
0.34	-0.5276403293058497	-0.5403783259116591	-0.5425336354377596	-0.5434505057734138	-0.5442037540241268	-0.5448502371287453	-0.5466689304230231
0.35	-0.5272193945311713	-0.5399444174100856	-0.5421123189965028	-0.543030811560029	-0.5437860156700759	-0.5444351347022155	-0.5462446764446759
0.36	-0.526803167199865	-0.5395146157783943	-0.5416966909080921	-0.542615446507609	-0.543373107723126	-0.544022787473239	-0.5458128011425704
0.37	-0.5263916374599135	-0.5390889433569754	-0.5412828574474603	-0.5422045790548444	-0.5429649665392242	-0.5436143944035843	-0.5453929658991082
0.38	-0.5259849448608342	-0.5386674364727532	-0.5408754278197734	-0.5417980245539608	-0.5425607228447408	-0.543213631028064	-0.544983382897863
0.39	-0.5255830461670553	-0.5382500635032361	-0.5404704837020906	-0.5413959543844099	-0.5421609576442762	-0.5428138782904778	-0.5445703790938574
0.4	-0.5251860054994314	-0.5378369365510364	-0.5400708086990753	-0.5409988729409735	-0.5417657467425051	-0.5424187859225522	-0.5441583767442429
0.41	-0.5247938618461635	-0.5374278641809642	-0.539675446857674	-0.5406083718454965	-0.5413744912807575	-0.542031330655023	-0.5437585957588944
0.42	-0.5244066534139687	-0.5370233480987314	-0.5392852477877871	-0.5402202227348378	-0.5409887629344879	-0.5416458822112119	-0.5433568999023873
0.43	-0.5240244352480757	-0.536623011755396	-0.5388982975024424	-0.5398361232564315	-0.5406070876977052	-0.5412651873888641	-0.5429654886530098
0.44	-0.5236472384219364	-0.5362269716529446	-0.5385164873462543	-0.5394567095741957	-0.5402294575744414	-0.5408897549407538	-0.5425784399206979
0.45	-0.523275094729485	-0.5358352870745351	-0.5381389708823529	-0.5390818515837994	-0.5398574295227748	-0.540517236604258	-0.5421909878501636
0.46	-0.5229080983204445	-0.5354479863117971	-0.5377662118570071	-0.5387117359635524	-0.5394894167617312	-0.5401516072343829	-0.5418156718047403
0.47	-0.5225462413676617	-0.5350649911725966	-0.5373990075541152	-0.5383460037121776	-0.5391258509909936	-0.539789183806641	-0.541436343789189
0.48	-0.5221895883865896	-0.534686506197468	-0.5370342269390463	-0.5379878018141878	-0.5387677603636872	-0.5394332821979153	-0.5410708323958513
0.49	-0.5218382198688539	-0.5343125078043195	-0.5366754861862696	-0.5376320196022562	-0.5384139192383557	-0.5390805922516809	-0.5407042200971425
0.5	-0.5214921184607202	-0.5339429627038119	-0.5363208245818235	-0.5372788252132829	-0.538064616005994	-0.5387344576791889	-0.5403552837687993
0.51	-0.5211513662746522	-0.5335780230738372	-0.5359712869851067	-0.5369332088670441	-0.5377210823718662	-0.5383918385230948	-0.540000124655094
0.52	-0.5208160791621002	-0.5332175128787402	-0.5356257226957336	-0.5365921275009291	-0.5373810420370004	-0.5380537884761946	-0.539650731296936
0.53	-0.5204862078995848	-0.5328616843431113	-0.5352872143570419	-0.536255302512885	-0.5370466911610414	-0.5377210841035421	-0.5393027415940612
0.54	-0.5201618559285589	-0.5325105806810675	-0.5349507403822499	-0.5359233896926302	-0.5367179655235779	-0.5373934257329814	-0.5389696700073032
0.55	-0.5198429902348661	-0.5321640042384119	-0.5346208646258924	-0.535596111186848	-0.5363935738162247	-0.5370713246867795	-0.5386381413227374
0.56	-0.5195298944462655	-0.5318222006917974	-0.5342956678991105	-0.5352738916964013	-0.5360739503935	-0.5367533200286845	-0.5383089240691087
0.57	-0.5192223862404752	-0.5314851048007497	-0.5339752894524218	-0.5349568264291644	-0.5357596192265806	-0.5364406736769508	-0.5379861883420473
0.58	-0.5189206277540235	-0.5311527990017884	-0.53365877013435	-0.534644278356695	-0.5354501166619062	-0.5361335160420942	-0.5376742084872259
0.59	-0.5186246464150509	-0.5308251056659853	-0.5333485747155474	-0.534337543696032	-0.5351459103945296	-0.5358309426276859	-0.5373600575103277
0.6	-0.5183344780240174	-0.5305025779648628	-0.5330422095903591	-0.5340354502265726	-0.534847086825476	-0.5355336488428567	-0.5369690393033338
0.61	-0.518050253231395	-0.530184780994988	-0.5327409898839591	-0.5337378419412989	-0.5345530105741737	-0.5351432068691152	-0.5365799971403973
0.62	-0.5177719416342834	-0.5298718510487607	-0.5324465879353459	-0.5334468362325896	-0.5342646750096042	-0.5349545206490252	-0.5364003132905089
0.63	-0.5174997535968616	-0.529564093158163	-0.5321554089741157	-0.5331605752943106	-0.5339809305199156	-0.5346190322084603	-0.5360684895795568
0.64	-0.5172336551802911	-0.5292611799827832	-0.531870425218561	-0.5328790163830514	-0.5337030337643416	-0.5343989047370982	-0.5358563062013406
0.65	-0.5169736394714208	-0.5289633378134488	-0.5315894615863958	-0.5326030627689239	-0.5334304521736507	-0.5341302174202693	-0.5355943588977441
0.66	-0.5167198817044624	-0.5286706678545153	-0.5313160246578928	-0.5323323336437498	-0.5331630227150718	-0.5338626509915883	-0.5353314005814541
0.67	-0.5164724681285797	-0.5283830126178926	-0.5310452661883672	-0.5320674461617709	-0.5329012976448209	-0.53360669262431	-0.5350828250889941
0.68	-0.516231417049257	-0.5281006592125719	-0.5307812408426126	-0.5318073287022148	-0.532644529754171	-0.5333524459170632	-0.5348343304118057
0.69	-0.5159967902912217	-0.5278235233395582	-0.5305236160389025	-0.5315531598418154	-0.5323943467862009	-0.5331040144238867	-0.5345917007772154
0.7	-0.5157687103368328	-0.5275516356237073	-0.5302699948434194	-0.5313042127447508	-0.5321494037089299	-0.5328614732429575	-0.5343560114732537
0.71	-0.5155472081414697	-0.5272851583935895	-0.5300204023142511	-0.5310600591536323	-0.5319098829787537	-0.5326254931982736	-0.5341280175281684
0.72	-0.5153323738019545	-0.5270239944495322	-0.5297785067440688	-0.530823290814283	-0.5316764327322904	-0.5323937432632665	-0.5339029719353623
0.73	-0.5151242983734351	-0.5267683940361065	-0.5295422373071109	-0.5305915437211026	-0.5314474049356052	-0.5321681298359532	-0.5336832049762067
0.74	-0.5149230506552475	-0.5265182470390314	-0.5293120867813615	-0.5303655888185752	-0.5312256416907233	-0.5319493515462145	-0.5334710419999903
0.75	-0.5147287489483631	-0.5262736333683308	-0.5290864503300244	-0.530145016957527	-0.5310094784505849	-0.5317356677520422	-0.5332648275988653
0.76	-0.5145414395554097	-0.5260347063046895	-0.5288670343174925	-0.5299303177644443	-0.5307987876082121	-0.5315280379240225	-0.5330641163955896
0.77	-0.5143612458128012	-0.5258014321084248	-0.5286530234492931	-0.5297215843539612	-0.5305946451792932	-0.5313265944154889	-0.5328704590524544
0.78	-0.5141882298564634	-0.5255739874606232	-0.5284441241676824	-0.5295187787644744	-0.5303968124102528	-0.5311311650090755	-0.5326837536687852
0.79	-0.5140224748517772	-0.5253522833094396	-0.5282418352115904	-0.5293212807259893	-0.5302034190737749	-0.5309423451015775	-0.5325020478117038
0.8	-0.5138641566450491	-0.5251365468267869	-0.5280447153411317	-0.5291309485897967	-0.5300175950682902	-0.5307592172228551	-0.5323278975633735
0.81	-0.5137132770415594	-0.52492664242654	-0.5278549249420442	-0.5289463159920242	-0.5298361619405673	-0.5305830305973178	-0.5321585073427385
0.82	-0.5135699933178565	-0.5247229688490912	-0.527664501977668	-0.528768201916837	-0.5296633654920825	-0.5304132357155683	-0.532002858537278
0.83	-0.5134343807303973	-0.5245253101026367	-0.5274931311294635	-0.5285959116319315	-0.5294954640868282	-0.5302492512928945	-0.5318414337573041
0.84	-0.5133065819227042	-0.5243339146111626	-0.5273210907313083	-0.5284295161932174	-0.5293350858329412	-0.5300921566655508	-0.5316934795293962
0.85	-0.5131867390152492	-0.5241487907637016	-0.5271527083349382	-0.5282697655774727	-0.5291785237783678	-0.529994322916766	-0.5316076041190866
0.86	-0.5130748433561704	-0.5239702339157951	-0.5269955191415766	-0.5281166635016832	-0.529032543024866	-0.5297973077384469	-0.531416904392392
0.87	-0.5129711441622349	-0.5237981295932623	-0.5268432115335223	-0.5279698486270719	-0.5288908658017909	-0.5296594093178616	-0.531287409535961
0.88	-0.5128757048175988	-0.5236326449720465	-0.5266961680939923	-0.5278296014564704	-0.5287559354684671	-0.5295834083446225	-0.5312233841618541
0.89	-0.5127886632692688	-0.5234738969396217	-0.5265550652196551	-0.5276961067433811	-0.528628086291273	-0.5294051420333926	-0.5310533162256688
0.9	-0.5127101523952972	-0.5233219227002615	-0.5264222820111825	-0.5275689333201962	-0.5285063839186251	-0.5292875879184648	-0.5309445180234277
0.91	-0.5126403018189584	-0.5231769555970841	-0.5262941095175409	-0.5274487342330417	-0.5283918057215488	-0.529224873317593	-0.5308946698284951
0.92	-0.5125792769555969	-0.5230391145940443	-0.5261749461574768	-0.5273355648930599	-0.5282848650274664	-0.5290748827466646	-0.5307522751652026
0.93	-0.5125271943869935	-0.5229085296081146	-0.5260610597298867	-0.5272289915692255	-0.5281833369060457	-0.5290416489154443	-0.5307316512351017
0.94	-0.5124842239669092	-0.5227853733078162	-0.5259522741614718	-0.527129406779099	-0.5280909531311222	-0.528913582712469	-0.5306148518016739
0.95	-0.5124505394871562	-0.5226698495302858	-0.52585427324295	-0.5270372135038022	-0.5280045582659966	-0.528834092699633	-0.5305446349494012
0.96	-0.5124262745823349	-0.522562028427093	-0.5257606952738603	-0.5269519790768357	-0.527926134925819	-0.5288018914780294	-0.5305262201588792
0.97	-0.5124115064302904	-0.5224620340383499	-0.5256761482462172	-0.5268744582479572	-0.5278547659883353	-0.5287369396724041	-0.5304717840439628
0.98	-0.5124065266483333	-0.5223702703864589	-0.5255964072482657	-0.5268035777536678	-0.5277907936552964	-0.5286793271844273	-0.5304267477163832
0.99	-0.512411598007253	-0.5222868403684158	-0.5255256552045663	-0.5267400007943394	-0.5277330866581084	-0.5286304307995108	-0.5303883903618393
1.0	-0.5124266414686094	-0.5222119410485616	-0.5254619777972132	-0.5266844310267943	-0.5276855065131838	-0.5285881766976324	-0.5303588214832805
1.01	-0.5124519943884726	-0.5221458766057452	-0.5254047463016146	-0.5266368801805662	-0.5276450776710889	-0.5285125389317847	-0.5302948115340309
1.02	-0.5124880658048024	-0.522088872790127	-0.5253563242663185	-0.5265963400639478	-0.5276118009637772	-0.5284893736204247	-0.5302838277417734
1.03	-0.5125347228403003	-0.5220411939200537	-0.5253141181288475	-0.5265638994495941	-0.5275867591000114	-0.5284802355016703	-0.5302887769916352
1.04	-0.5125922965747146	-0.5220032107013912	-0.5252813562234955	-0.5265393374977606	-0.5275693545961916	-0.5284962903182259	-0.530318201212711
1.05	-0.512661059450445	-0.5219750301274882	-0.5252555071773319	-0.5265224520848936	-0.5275614731182695	-0.5285005596098782	-0.5303368860936117
1.06	-0.5127412674911589	-0.521957385773549	-0.5252368949724423	-0.5265145826762894	-0.5275605642679936	-0.5285098685514266	-0.5303605334653199
1.07	-0.5128331676294507	-0.5219500792200782	-0.525227581657342	-0.5265142121547209	-0.5275683543669808	-0.528525576784114	-0.530389852708884
1.08	-0.5129369820158257	-0.5219540346899834	-0.5252261769864613	-0.5265228850266318	-0.5275857624998666	-0.5285527219582083	-0.530432039752371
1.09	-0.5130529955103685	-0.5219693139594225	-0.5252325368537131	-0.5265391146433546	-0.5276108778100965	-0.5285866198902828	-0.5304808746035921
1.1	-0.5131815105217927	-0.5219964687337381	-0.5252481575370529	-0.5265649734549124	-0.527645051837264	-0.5286290413310449	-0.5305381052998055
1.11	-0.5133226908964176	-0.5220359093192039	-0.525271720883887	-0.5265994669227607	-0.5276879338818451	-0.5286827583251764	-0.5306073683942379
1.12	-0.513476973707892	-0.5220879686480634	-0.5253019561945893	-0.5266431196726759	-0.5277407973674053	-0.5287443704285091	-0.5306870884128684
1.13	-0.5136446695020785	-0.522153395382244	-0.5253451816988512	-0.5266951056471739	-0.5278024382371255	-0.528843550678979	-0.530802071683777
1.14	-0.5138262169946173	-0.5222326234269999	-0.5253950466971883	-0.5267569710406662	-0.5278731362277584	-0.528901275159	-0.5308755276166361
1.15	-0.5140217396578148	-0.522325868362617	-0.5254543561484982	-0.5268276093514089	-0.5279542873126584	-0.5289880079074818	-0.5309794379074781
1.16	-0.5142317690229223	-0.5224341130041074	-0.5255230265373271	-0.5269081319163966	-0.5280448679174693	-0.5290783932404959	-0.5310868600013638
1.17	-0.514456691809149	-0.522557757607791	-0.5256002563806128	-0.5269986556909775	-0.5281452652164011	-0.5291997963139968	-0.5312272701671283
1.18	-0.5146970317634186	-0.5226974016612514	-0.5256883442559299	-0.527099051011903	-0.5282560046249684	-0.5293254459006871	-0.5313711865216092
1.19	-0.5149529638607518	-0.5228535014690052	-0.525785383227208	-0.527209407911725	-0.5283772776105585	-0.5294589086520474	-0.5315240475290065
1.2	-0.5152252955784774	-0.523027088188034	-0.5258924561787098	-0.5273303220839992	-0.5285088317506106	-0.5296012518170705	-0.5316859640249642
1.21	-0.5155144001048791	-0.5232184214778512	-0.526009445157179	-0.5274615806442592	-0.52865121341325	-0.5297573026966724	-0.5318624136545146
1.22	-0.515820602310059	-0.5234283224662737	-0.526137083732685	-0.5276036518635803	-0.5288046962362456	-0.5299253198989663	-0.5320512090537663
1.23	-0.5161447924203514	-0.5236574629680154	-0.5262753236734358	-0.5277568010219298	-0.5289692855239766	-0.5301041901145503	-0.5322512618948071
1.24	-0.5164875279527815	-0.5239067894560676	-0.5264236906821894	-0.5279215612883147	-0.5291454571413273	-0.5302946062403496	-0.5324640677872486
1.25	-0.5168493004456833	-0.5241767279977095	-0.5265843880124894	-0.5281231950884825	-0.5293331456321932	-0.5304974072135732	-0.5326914083706117
1.26	-0.5172311991886777	-0.5244682975425066	-0.5267550059706528	-0.5283872448217061	-0.5295330125527206	-0.5307126052954952	-0.5329385465244538
1.27	-0.5176334478969937	-0.5247825447840168	-0.5269378060993377	-0.5286807604894996	-0.5297456554694843	-0.5309408371840291	-0.5332010555580992
1.28	-0.518057511423955	-0.5251199032248116	-0.5271327009172317	-0.52900433087442	-0.5299702004706317	-0.531181936076156	-0.5334783082312502
1.29	-0.5185041233604676	-0.5254819576197552	-0.5274020993063203	-0.529356970992773	-0.5302776004311208	-0.5314364493737412	-0.5337670071818695
1.3	-0.5189740798012948	-0.5258697910543391	-0.5278019979728216	-0.5297396354735572	-0.5306641903750682	-0.5317052759007967	-0.5340193308000294
1.31	-0.5194688914869348	-0.5262837233111127	-0.5282300516871002	-0.5301527562881481	-0.5310808097209035	-0.5319885122806777	-0.5342869942577464
1.32	-0.5199893959350819	-0.5267262273046992	-0.5286883318734593	-0.5305979564748681	-0.53153019487599	-0.5322863928743268	-0.5345705537798673
1.33	-0.5205377390613161	-0.527198031686045	-0.5291760921086687	-0.5310751999164008	-0.5320110435072405	-0.5326914935283382	-0.5349662865471135
1.34	-0.5211150064514515	-0.527700872854585	-0.529696842082347	-0.5315865867509192	-0.5325251542614081	-0.5331972829717183	-0.5354659201154942
1.35	-0.5217234010851528	-0.5282373473957688	-0.5302515431451166	-0.5321329683725816	-0.5330748873057128	-0.5337398789096776	-0.5360037263925246
1.36	-0.5223653376735629	-0.5288087020254001	-0.5308427724083086	-0.5327173863264696	-0.5336616056954057	-0.5343193558689637	-0.5365789034148342
1.37	-0.5230437730547363	-0.5294185885197813	-0.531472935973273	-0.5333407590675759	-0.5342878140448786	-0.534938765504324	-0.5371944335812564
1.38	-0.5237619185221379	-0.5300695028796621	-0.5321434690597329	-0.5340068938233565	-0.5349554640688422	-0.5356007934258532	-0.5378536657244746
1.39	-0.5245241708980192	-0.5307658495623226	-0.5328640850676664	-0.5347193884297338	-0.535668977335304	-0.5363100469240613	-0.5385567408156666
1.4	-0.5253364477936451	-0.5315126772378046	-0.5336321911090974	-0.5354822398455256	-0.5364327874023445	-0.5370709260483567	-0.5393138302005105
1.41	-0.528743192271712	-0.532316554473277	-0.5344609651560518	-0.5363022279372851	-0.5372502837871789	-0.5378906587485199	-0.540124590135831
1.42	-0.532492964073399	-0.5331869959180271	-0.5353558622321603	-0.5371889731277827	-0.5381346308071481	-0.5387792470080973	-0.5410048840203471
1.43	-0.5362429350482355	-0.5362466027536997	-0.5363330994928436	-0.5381581006392534	-0.5390967785872524	-0.5397576857294223	-0.541972287768007
1.44	-0.5399898313322301	-0.5399964848289921	-0.5399958638863157	-0.5392377004759118	-0.5401703234436831	-0.5408596101505972	-0.5429154888149162
1.45	-0.5437139041776038	-0.5437463460749438	-0.543745654165177	-0.5437187489921218	-0.5437436919819683	-0.5438988088522919	-0.54375
1.46	-0.5474766459732406	-0.547489785264355	-0.5474953671640137	-0.5474648854938592	-0.5474935572182	-0.5485487873770772	-0.5475
1.47	-0.5511921270241683	-0.5512435672119981	-0.5512454394887066	-0.5512104910427688	-0.5512434224544319	-0.5508737766394699	-0.55125
1.48	-0.5549894654955343	-0.5549942940841773	-0.5549954453871232	-0.5549560965916783	-0.5549932876906641	-0.5555215372122712	-0.5549999999999999
1.49	-0.5587234439193313	-0.5587467711066522	-0.5587454278888607	-0.5587017021405879	-0.5587431529268962	-0.5601714738705384	-0.55875
1.5	-0.5624472882482002	-0.5624909509097392	-0.5624953663586402	-0.5624473076894976	-0.5624930181631281	-0.5624988616233291	-0.5625


==> data/phaseDiagram_spiralPEPS_GSE_TL.txt <==
Jg	 D2	 D3	 D4
0.0	-0.5546943245944201	-0.5599207913184876	-0.5631201069578108
0.01	-0.5541221040320058	-0.5593688428976152	-0.562572934285333
0.02	-0.553553145672439	-0.5588205108433616	-0.5620294822205216
0.03	-0.5529874715064077	-0.558275618917451	-0.5614896998447274
0.04	-0.5524250945862548	-0.557734292329875	-0.560953572062194
0.05	-0.5518660341201479	-0.5571964286983144	-0.5604205245392531
0.06	-0.5513103293840396	-0.5566622667288752	-0.559889663823096
0.07	-0.5507579670382031	-0.5561317401443234	-0.559366811159359
0.08	-0.5502089974589183	-0.5556047430689027	-0.5588453992269465
0.09	-0.5496634188537504	-0.5550813487012108	-0.558324855191959
0.1	-0.5491212478188248	-0.5545616970378263	-0.5578020256178865
0.11	-0.5485825232107485	-0.5540456522579774	-0.5572970026934069
0.12	-0.548047233227034	-0.5535334722242402	-0.5567917646452857
0.13	-0.5475154377621271	-0.5530250314589441	-0.5562902353963112
0.14	-0.5469871403584426	-0.5525202769885595	-0.5557882538731226
0.15	-0.5464623467544575	-0.552019147057146	-0.5552919019683218
0.16	-0.5459410844615655	-0.5515221640305685	-0.5548018599596108
0.17	-0.5454233817074684	-0.5510287173631935	-0.5543128890537835
0.18	-0.5449092567419145	-0.5505394517608355	-0.5538291125285936
0.19	-0.5443987201247973	-0.5500538581466581	-0.5533497555822282
0.2	-0.5438918122905855	-0.5495721786246285	-0.5528733103771557
0.21	-0.543388522029551	-0.5490945763290852	-0.5524011643725418
0.22	-0.5428888889770432	-0.548620738683764	-0.5519330171331739
0.23	-0.5423929634983063	-0.5481510184736655	-0.5514685077080459
0.24	-0.5419007216228732	-0.547685257561305	-0.5510081820575324
0.25	-0.5414122198331642	-0.5472235893434396	-0.5505526056856417
0.26	-0.5409274409860553	-0.5467659100738759	-0.550100528579201
0.27	-0.5404464471117182	-0.5463124470330869	-0.5496528599892271
0.28	-0.5399692358067166	-0.5458631095128679	-0.5492089761705552
0.29	-0.539495833302405	-0.5454178932088997	-0.5487685375372242
0.3	-0.5390262959323134	-0.5449768989786731	-0.5483341853649372
0.31	-0.5385605863743038	-0.5445398393990669	-0.5479028673499228
0.32	-0.5380987790868198	-0.544107378779125	-0.5474737180964134
0.33	-0.5376408700650087	-0.5436789502565182	-0.5470510638772045
0.34	-0.5371868984171725	-0.5432547917276228	-0.5466327350535504
0.35	-0.5367368831082638	-0.5428351484571584	-0.5462199355938516
0.36	-0.5362908510270189	-0.5424195899612209	-0.545810417010837
0.37	-0.5358488214752958	-0.5420085458555836	-0.5454046533992561
0.38	-0.5354108088297497	-0.5416019128529952	-0.5450048663839394
0.39	-0.5349768765395787	-0.5411996718290296	-0.5446092656801683
0.4	-0.534547018721817	-0.5408017616950174	-0.5442143559085585
0.41	-0.5341212629313635	-0.5404083284403197	-0.5438271142390757
0.42	-0.5336996412968638	-0.5400194537455864	-0.5434417307976267
0.43	-0.5332821923304778	-0.5396352552498621	-0.5430677650966098
0.44	-0.5328689367794373	-0.5392554668900722	-0.5426949850698531
0.45	-0.5324598887315444	-0.5388802645526177	-0.5423246663396583
0.46	-0.5320550886927169	-0.5385096070648923	-0.5419614601233999
0.47	-0.5316545556244424	-0.5381437109680176	-0.5416028808107521
0.48	-0.5312583342329557	-0.5377825006466556	-0.5412472988050894
0.49	-0.5308664386418157	-0.5374258763193086	-0.5408973088001802
0.5	-0.5304789099410576	-0.5370739842050424	-0.5405526297811719
0.51	-0.5300957766162028	-0.5367271618873876	-0.5402131199527397
0.52	-0.5297170613108497	-0.5363848228612845	-0.5398778100182652
0.53	-0.5293427996951366	-0.5360474561303246	-0.5395473798651972
0.54	-0.5289730307887069	-0.535714791736699	-0.5392221718702014
0.55	-0.5286077781508376	-0.5353870281575074	-0.5389018598894757
0.56	-0.5282470829507139	-0.5350641859551802	-0.5385863312953815
0.57	-0.5278909652566478	-0.5347462333895618	-0.5382751627703719
0.58	-0.5275394729231093	-0.5344334961462865	-0.5379695119957388
0.59	-0.5271926389897162	-0.5341257384463938	-0.53766930260464
0.6	-0.5268504864757858	-0.5338230106767871	-0.5373746062269601
0.61	-0.5265130739606491	-0.5335252984502804	-0.5370851542978184
0.62	-0.526180422705171	-0.5332328228280393	-0.5368010040108363
0.63	-0.5258525796319875	-0.5329455015871308	-0.536522184846039
0.64	-0.5255295632266587	-0.5326633425989843	-0.5362487580093019
0.65	-0.5252114424312493	-0.5323866719720637	-0.5359807482157363
0.66	-0.5248982572941053	-0.5321151377074381	-0.5357182256810488
0.67	-0.5245900420386462	-0.5318490392791744	-0.5354612067639232
0.68	-0.5242868209238387	-0.5315881590740356	-0.5352097551880309
0.69	-0.5239886512467086	-0.5313328782352907	-0.5349639207096238
0.7	-0.5236956044876364	-0.5310829551038588	-0.5347237253780804
0.71	-0.5234077110250488	-0.5308386680260121	-0.534489313744649
0.72	-0.5231250066043428	-0.5305999153135278	-0.5342605772138403
0.73	-0.5228475473224995	-0.5303667081760687	-0.534037778525745
0.74	-0.5225753951414355	-0.5301392368340524	-0.533820752054127
0.75	-0.5223085999921414	-0.529917371791406	-0.5336096444186315
0.76	-0.5220472092228019	-0.5297012869830698	-0.5334045178848387
0.77	-0.5217913171098824	-0.5294910929760289	-0.5332054029949591
0.78	-0.5215409383938114	-0.5292867148057904	-0.5330123099709017
0.79	-0.5212961584941767	-0.5290883248175423	-0.5328254435099219
0.8	-0.5210570513601764	-0.5288957760970329	-0.532644784908125
0.81	-0.5208236738605628	-0.5287093119990348	-0.5324703694371339
0.82	-0.5205960987958563	-0.5285289496451723	-0.5323023102786487
0.83	-0.5203744149890471	-0.5283546939494838	-0.5321406146432038
0.84	-0.5201587213071059	-0.5281866357958848	-0.5319853848280812
0.85	-0.5199490613815084	-0.5280248128048018	-0.5318366701412746
0.86	-0.5197455457009961	-0.5278694004264042	-0.5316945486570729
0.87	-0.5195482797559788	-0.527720191747351	-0.5315590843769861
0.88	-0.5193573509568455	-0.5275776055255637	-0.5314303213780831
0.89	-0.519172882323634	-0.5274414169181363	-0.5313084028257888
0.9	-0.5189949572638618	-0.5273117853614991	-0.5311933268612722
0.91	-0.518823738573238	-0.5271889628565987	-0.5310851923669863
0.92	-0.5186593622433776	-0.5270727971082668	-0.5309841033047987
0.93	-0.5185020219764446	-0.5269633156360729	-0.5308901153844149
0.94	-0.51835175941738	-0.5268608314959379	-0.5308033394993613
0.95	-0.518208773067783	-0.5267652007156984	-0.5307238023748923
0.96	-0.5180732687031654	-0.5266766224537217	-0.5306516400170082
0.97	-0.5179454679588428	-0.5265951336078802	-0.5305869403447714
0.98	-0.5178255134242026	-0.5265208348875737	-0.5305297605157854
0.99	-0.517713626734639	-0.5264538203773789	-0.5304802312245359
1.0	-0.5176101230885294	-0.5263941358230954	-0.5304384143583395
1.01	-0.5175151485300395	-0.5263417375982092	-0.5304044248152449
1.02	-0.5174290315037167	-0.5262970877268897	-0.5303783867129385
1.03	-0.5173520580348514	-0.5262601134189777	-0.5303603429759421
1.04	-0.5172845489425398	-0.5262306820196484	-0.5303503638992435
1.05	-0.517226757494215	-0.5262094532134938	-0.5303489676607838
1.06	-0.5171790351689874	-0.5261959381221899	-0.5303557691971649
1.07	-0.5171417437049229	-0.5261904782291804	-0.5303709045830837
1.08	-0.5171152065933508	-0.5261932722588202	-0.530394947697161
1.09	-0.5170998095464755	-0.5262043023639041	-0.5304275380210998
1.1	-0.5170959162344317	-0.5262237314028627	-0.5304685683980132
1.11	-0.517103875356873	-0.5262516956509232	-0.5305193653814999
1.12	-0.5171240138878145	-0.5262883973913772	-0.5305787990155367
1.13	-0.5171571102401163	-0.5263339506672539	-0.5306478800085673
1.14	-0.5172030471657582	-0.5263883920316981	-0.5307259180470395
1.15	-0.5172625936599194	-0.5264520586950384	-0.5308140913443969
1.16	-0.5173359687113976	-0.5265249552050943	-0.5309116208268766
1.17	-0.5174236381043167	-0.5266073649602104	-0.5310193528404734
1.18	-0.5175260441254754	-0.5267929519763844	-0.5311368915964816
1.19	-0.517643688047518	-0.5269545321500506	-0.5312649320355668
1.2	-0.5177769995239486	-0.5271334700244527	-0.5314035846347792
1.21	-0.5179264365666996	-0.5273309045402614	-0.5315528503604036
1.22	-0.5180927642954941	-0.5275475415521885	-0.531712940174669
1.23	-0.5182758124613848	-0.5277845184789546	-0.5318839708665838
1.24	-0.5184767386647914	-0.5280428920987746	-0.5320660878818156
1.25	-0.5186959611846614	-0.5283235369732167	-0.5322596217337355
1.26	-0.5189341510130127	-0.5286277250077654	-0.5324647410338983
1.27	-0.5191918688308458	-0.5289559763837782	-0.5326856387282946
1.28	-0.5194698499415323	-0.5293100369725287	-0.5329122589300072
1.29	-0.5197688946888259	-0.5296902214753315	-0.5331570913782285
1.3	-0.5200897761240447	-0.5300983129535004	-0.5334118112306787
1.31	-0.5204334951869278	-0.5305350521056081	-0.5336797130272597
1.32	-0.5208009156601057	-0.531002116342821	-0.5339610084135129
1.33	-0.5211931741598879	-0.5315001814625896	-0.5342559866232981
1.34	-0.521611493278345	-0.5320306165258808	-0.5345650452665074
1.35	-0.5220570465717974	-0.5325955734906783	-0.5348884914172286
1.36	-0.522531709345133	-0.5331971031686954	-0.535224076923741
1.37	-0.5230367689554666	-0.5338371561992711	-0.5357832927946015
1.38	-0.52357426472	-0.5345187921096642	-0.5364535823992722
1.39	-0.5241464922500466	-0.5352455177679148	-0.5371462958549165
1.4	-0.5249997518353191	-0.536022202786085	-0.5378982959393743
1.41	-0.5287497496287578	-0.5368546682972197	-0.5387042630835188
1.42	-0.5324997865517561	-0.5377520339059554	-0.539584185998667
1.43	-0.5362498009140327	-0.5387279402578125	-0.5405633484546649
1.44	-0.5399998100600024	-0.5399998660039499	-0.5416841932038808
1.45	-0.5437498056138864	-0.5437498616942075	-0.5437485871335921
1.46	-0.5474998164331148	-0.5474998575214306	-0.5474978353788496
1.47	-0.5512498091417514	-0.551249201147345	-0.5512486271899699
1.48	-0.5549998286884547	-0.5549996790971672	-0.5549985005327216
1.49	-0.558749767242177	-0.558749271705904	-0.5587478703961087
1.5	-0.5624999933573238	-0.562499695697027	-0.5624979811437807


==> data/phaseDiagram_spiralPEPS_GSM.txt <==
Jg	D3	D4	D5	D6	D7	D8	Extrapolation
0.0	0.1064405025797773	0.021939992677185723	8.967166790061455e-5	0.01080172305610718	0.006050351198140445	0.0020540549705042395	0.0
0.01	0.10639923937211959	0.02199691469417428	9.02776551710175e-5	0.010782647445255145	0.005998186148732464	0.0020342639941934755	0.0
0.02	0.10636147191024836	0.0224503680839511	8.638196966987921e-5	0.010652784689518632	0.00595284010387644	0.002012660912554747	0.0
0.03	0.10631703942288578	0.02230287005519537	5.91291157756591e-5	0.01063104943396935	0.005885747705539045	0.0019867922332231576	0.0
0.04	0.10627386819631797	0.022515682820764372	5.9689574454198285e-5	0.010545367246705125	0.005831977493871328	0.0019637414259095526	0.0
0.05	0.10624038728968273	0.022361460862638426	6.257583811116507e-5	0.01038764951200595	0.005769038877069446	0.0019440898866684183	0.0
0.06	0.10618700116038883	0.02257718108533795	6.669828807685351e-5	0.010419132761059737	0.005737675924815076	0.001916989111220873	0.0
0.07	0.10614616941667221	0.022271043378662425	6.432691933145015e-5	0.010407841039768865	0.005686132378228062	0.0018939870334092753	0.0
0.08	0.10610196086123	0.022331531616595277	6.146228506231855e-5	0.010286117278686096	0.0056305075942695414	0.0018770598252561064	0.0
0.09	0.1060593830383797	0.022302299601543736	5.864753056715169e-5	0.01021859901299781	0.005616107245690138	0.0018611262702460509	0.0
0.1	0.10601417075360667	0.022434136865222762	5.079875406658806e-5	0.010102036581781548	0.005533102391332174	0.0018525754916062754	0.0
0.11	0.10596906346808622	0.02238662062017626	5.686515294353579e-5	0.00997242458816322	0.005458352320484823	0.0018445858896995373	0.0
0.12	0.10592346484029394	0.022440308805916638	5.493464255418223e-5	0.009921729977913324	0.00541331276777932	0.0018294482202329335	0.0
0.13	0.10587560013337474	0.02266160747214222	5.048936971955763e-5	0.009830609631204797	0.005384922401655797	0.0016996149879441706	0.0
0.14	0.1058306746544685	0.0228005431157361	4.309093370275742e-5	0.009725069488890955	0.005330108210123377	0.0017892030871288424	0.0
0.15	0.10578412053238226	0.022662705442984564	4.257473404853825e-5	0.00969564131212565	0.005246516560825263	0.0017712363049753668	0.0
0.16	0.10574004480745602	0.02289526699222659	4.311843700626092e-5	0.009603324127436046	0.005180771754086731	0.0017506966894157965	0.0
0.17	0.1056917483250552	0.02310524410885809	3.400908003975493e-5	0.009410529797658527	0.005163723920301043	0.0017272548085217646	0.0
0.18	0.10564286090258718	0.02279022058747053	3.419771847320004e-5	0.009399580637711138	0.005127825818501601	0.001697659154252211	0.0
0.19	0.105596943391031	0.0228752182743299	4.0473892069917884e-5	0.00928140798004359	0.0050406295083387405	0.001676091309066045	0.0
0.2	0.10554980549810145	0.023131120303967762	3.905330418609082e-5	0.009261100768434519	0.004983046073758842	0.0016602247880022983	0.0
0.21	0.10549962884491709	0.023248391791549437	3.2038436184424185e-5	0.009230335068069011	0.004999268556751897	0.0016355988522850687	0.0
0.22	0.10545408006466124	0.023049932732006465	3.3082739847994954e-5	0.009079066874406147	0.004883034832065919	0.0016184336161631137	0.0
0.23	0.10540055047126175	0.023188086086532375	3.251242053799712e-5	0.009052515377700836	0.00483795643056068	0.0015907412820515053	0.0
0.24	0.10535318375028255	0.023219593255801755	3.197992834109299e-5	0.0089367209939243	0.004782865436105449	0.0015281171772610895	0.0
0.25	0.1053025189222191	0.023569319742730622	2.9967215427465952e-5	0.008934652735401845	0.004735134618633356	0.0015530615322703926	0.0
0.26	0.10525237622140367	0.02344806179074544	6.240140224081674e-8	0.008846423941048436	0.004740438666852022	0.0015485208925117948	0.0
0.27	0.10520161100652675	0.023516815492349324	2.8369488410309638e-5	0.008785547753622776	0.004641435561664343	0.0014717243802127666	0.0
0.28	0.10515379410888057	0.02352278233675985	2.408192695464765e-5	0.008635176729667071	0.004589550154723929	0.0014488035703438282	0.0
0.29	0.10509666869369605	0.023468242348961197	2.7745727898901513e-5	0.008537980972759988	0.004540448658926184	0.001406823992961164	0.0
0.3	0.10504494607522004	0.02380111707209325	2.7491921853491547e-5	0.008460074372532145	0.004536447159193941	0.0014040435665206375	0.0
0.31	0.10499487823339737	0.023809255244511086	7.659502284225735e-7	0.008359138803279091	0.00443882732308152	0.0013562074238889891	0.0
0.32	0.10494132071195297	0.024090170450420657	2.2151016990095215e-5	0.00829159019266184	0.004424588276176129	0.0014464607852722913	0.0
0.33	0.10488943296836986	0.02392974802535272	1.1724320956901451e-6	0.008176428673960671	0.004408819715349448	0.001439887960549897	0.0
0.34	0.10483389214736966	0.023969578907306804	2.632040340305565e-5	0.00807901865261889	0.004322245791105808	0.0014093260777578425	0.0
0.35	0.1047808646822572	0.023977255882505967	2.699742630651994e-5	0.007987997611170167	0.00427977612108726	0.001297917223952034	0.0
0.36	0.10472759139272791	0.024122247159461086	9.542285437179955e-7	0.007891583616976028	0.004234986116962766	0.001311039889367564	0.0
0.37	0.10468020397545437	0.024352125945765885	2.488716523399529e-5	0.007765746677288099	0.004216686459125539	0.0013431138823424356	0.0
0.38	0.10461109532215673	0.024380446701796232	2.633712245617161e-6	0.00764090067642933	0.0041317752447829325	0.0011296111800686388	0.0
0.39	0.10455422746880422	0.02459360573525381	2.456121612125619e-5	0.0074624424453364965	0.004122806109952513	0.0012029258412175373	0.0
0.4	0.10450325339924826	0.024680711253322517	2.5611492001270138e-5	0.007131674454791095	0.004083324172906114	0.001234700596627795	0.0
0.41	0.10444591304900981	0.02510007524585176	2.4429941267945348e-5	0.006929093178000658	0.00404384669652373	0.0010360896408455771	0.0
0.42	0.10438783897460858	0.02501588921696116	1.1475713850712968e-5	0.006884951698532359	0.003993299014503637	0.0010383956505298562	0.0
0.43	0.10432873070765804	0.02500540272476962	2.5727044793026065e-5	0.00683331496229498	0.003932176670454174	0.001040322062112528	0.0
0.44	0.10426968507146175	0.025131442233984648	2.4716514729972335e-5	0.006821989836377729	0.003886891072007663	0.0009668557414153685	0.0
0.45	0.10421041105442243	0.025084344295217047	2.6272813716946267e-5	0.006762011634753824	0.0038526917399980876	0.0010453737474955104	0.0
0.46	0.10414908867390082	0.025267561795632484	2.5281582975629248e-5	0.006681907121241904	0.003780716136940151	0.0009369517650508149	0.0
0.47	0.1040895820331348	0.025574309983089218	3.4978961821016677e-7	0.006701197572546454	0.0037214223767152504	0.0009564442568786161	0.0
0.48	0.1040288911876934	0.025769308990912388	2.5665341005315805e-5	0.006523368323728736	0.0036864774154450005	0.0008120426724832035	0.0
0.49	0.10396493968593992	0.025783186396398837	1.6589499423610435e-5	0.006446430359351764	0.003676033003839148	0.000821654789315391	0.0
0.5	0.1039046219389892	0.02602991803849801	2.5962344721062655e-5	0.006531610697965471	0.003614711867534152	0.0006369300007752515	0.0
0.51	0.10383966352914153	0.025885259084980516	4.2263385648377915e-5	0.006320757236301833	0.0035717509386278597	0.0006019690214954976	0.0
0.52	0.10377588094119414	0.026370296389993705	2.2987265959133787e-5	0.006278647265129133	0.003539313842736463	0.0006109538933971601	0.0
0.53	0.10371517066351768	0.026561790623433296	2.555084614676273e-7	0.006257886996132262	0.003457301995904779	0.0005755701350471262	0.0
0.54	0.10364619527604714	0.026506355462188755	2.8303787200457438e-5	0.006184099186953628	0.0034570363546884923	0.0005333343068175617	0.0
0.55	0.10357668411077071	0.02675129749149329	4.875147494589928e-6	0.006182299687001286	0.003421144593477793	0.0004377495883012764	0.0
0.56	0.10351699899260991	0.026853847331239248	3.872128307494331e-8	0.006093405475079056	0.0033834784474653834	0.000431034308460007	0.0
0.57	0.10345042565129525	0.02693658966389647	6.89639576140922e-8	0.006049406014798732	0.0033329475014275555	0.00042518486642552204	0.0
0.58	0.10337917393727677	0.027122566193911013	1.8384879358307656e-5	0.006009365997435707	0.0032650242822168754	0.0003602034302878413	0.0
0.59	0.10330851569234031	0.027695403295986985	4.561540259415499e-7	0.006041826269368411	0.003255297511729406	0.00035339439988523835	0.0
0.6	0.10324305957795368	0.027560521855037618	1.2856278440282302e-5	0.005919954952884771	0.003208760894564292	0.0003386155729301401	0.0
0.61	0.10316954778082428	0.02767510090053494	1.569017094026326e-6	0.005857531743795089	0.003138957858391741	0.0003365429546437202	0.0
0.62	0.10310558051036507	0.028161298279763602	8.361935049307884e-7	0.005847739978848928	0.0031262993119947763	0.00033508677956204064	0.0
0.63	0.10303136423539036	0.028106124203290617	2.1783779627592207e-6	0.005856395065324543	0.003092931886828314	0.00024929572907993777	0.0
0.64	0.10295246415237341	0.02848427758567345	1.0875939105762307e-6	0.005751509185442719	0.0030484282111050876	0.0002473802220925004	0.0
0.65	0.10288035226710779	0.0287141892988549	2.3744916664770757e-5	0.005712841004979159	0.00297687975252608	0.00016465894741792553	0.0
0.66	0.10280135301934248	0.028872997963294504	9.269181809981632e-8	0.0056725901602524805	0.002970996204895158	0.00023778541172779396	0.0
0.67	0.10272635346755815	0.02929482411525078	9.938967606240564e-7	0.005637026415140587	0.0028966906950938466	0.00013362847675251271	0.0
0.68	0.1026500757824388	0.02953572982472144	1.7518082478441372e-6	0.005614671041187872	0.002863283266896699	0.00013108731286264465	0.0
0.69	0.1025721001459966	0.029808951354373323	1.4428001217168176e-6	0.005562973763106681	0.002823336664456286	0.00012878749544214434	0.0
0.7	0.10249067065836022	0.03014694719763101	3.1088352420669384e-7	0.0055110624412778465	0.0027861630718094867	0.00012199066365430073	0.0
0.71	0.10241108989278827	0.030344468225031528	1.9597791521382992e-5	0.005476827371938978	0.0027527682166752507	0.00010097746828674402	0.0
0.72	0.10232251129973403	0.03077747862885371	1.6371554384946844e-5	0.005444680622426091	0.0027098989212694558	0.00010300190958712949	0.0
0.73	0.10224297448660175	0.03092515462537897	9.28003661266799e-7	0.005429444720169552	0.0026756205043595204	0.00010194069597473335	0.0
0.74	0.10215366858374386	0.03122889278258721	1.955279249304869e-8	0.0053624426571024595	0.002643268075362603	8.552118269657984e-5	0.0
0.75	0.10206687901173851	0.03162032957338952	2.2191276452958342e-7	0.005345708456763335	0.002602910909469562	8.228942902683233e-5	0.0
0.76	0.1019759576825346	0.03194974533401366	1.8476810520398315e-8	0.005277245225356508	0.0025493356118608972	7.860415258303118e-5	0.0
0.77	0.10189032018305984	0.03234600794548027	1.1515835091728165e-8	0.005318990707519653	0.002530231026292682	7.23829409244092e-5	0.0
0.78	0.10179604104834997	0.03250226774322543	2.3220344895595438e-7	0.0052065971614590175	0.0024934553947904402	6.781219785406634e-5	0.0
0.79	0.10170241760996648	0.03297992273140929	9.72662350097821e-7	0.005142111236026441	0.002429898519583146	5.7180072612247545e-5	0.0
0.8	0.1016068401191989	0.03328729340917541	3.6400117437848826e-6	0.005129908940892932	0.0024002758695292154	5.408922578411519e-5	0.0
0.81	0.10150991240344816	0.03403374218485376	9.66955051252512e-7	0.005094954489620113	0.0023804420646620274	4.1398008667567246e-5	0.0
0.82	0.10141024943417028	0.03429414644546883	3.6743037379446716e-5	0.005119858277108456	0.0023264520912029784	2.9718011481857883e-5	0.0
0.83	0.10130918430483696	0.03488954095513186	3.1937097268606197e-7	0.00506358958887307	0.0023027652745759904	2.58490552477869e-5	0.0
0.84	0.1012023468295975	0.0353896715073453	3.8083677696521995e-7	0.004999494037272811	0.0022526974784492235	1.6719496380483287e-5	0.0
0.85	0.10109599325782899	0.03592770472363103	6.942536006623931e-7	0.004948123776521323	0.002240470145431663	1.2076827663557477e-6	0.0
0.86	0.10099259667891713	0.03634395638484229	2.2084892561437673e-7	0.0048948599635419525	0.0022148424838620757	1.3775901428684678e-5	0.0
0.87	0.10088204570958605	0.03682603250483921	9.409063496805988e-9	0.0048606795519578975	0.0021699028927599116	1.4144925961833548e-5	0.0
0.88	0.1007646445016221	0.037254497367317084	4.798575536524896e-8	0.004858113437729109	0.0021419776701382415	2.7587136447590757e-6	0.0
0.89	0.10064387907267197	0.037851953130207866	3.0174056068911786e-7	0.004826187746057287	0.002103831892146242	9.513207402683485e-6	0.0
0.9	0.10052984597895015	0.038626630184541745	1.0272047773269031e-8	0.004776809905033039	0.0020741684392644117	1.0144612040503859e-5	0.0
0.91	0.10040315553311831	0.039225030329623725	1.2086576417927549e-7	0.004733649535813053	0.002038431891088851	2.1788134672383704e-6	0.0
0.92	0.1002806619000517	0.039878171243962715	7.194726252148284e-9	0.004802170378341576	0.0020222422095064266	7.143951559615981e-6	0.0
0.93	0.10014446041093346	0.04052886139234968	4.1004663502516237e-10	0.00468172721612194	0.001988907904957919	3.609370284193967e-7	0.0
0.94	0.100010642513587	0.04124825206184027	6.410966099553139e-7	0.004633089805023766	0.0019456727414142521	2.204153246942491e-5	0.0
0.95	0.09986650026167317	0.04192842209982968	2.429122567073027e-9	0.004627735573055265	0.0019247037422630729	7.640876305025081e-6	0.0
0.96	0.09972087510500444	0.042671708369842604	2.390311759997027e-8	0.004588410956207319	0.0018918472760496438	2.396490302182394e-7	0.0
0.97	0.0995790996563399	0.043480376687818824	3.865656642647701e-8	0.004637308286106591	0.0018620639179888617	2.859796732485115e-7	0.0
0.98	0.09942945214796847	0.044320415458869736	7.388802569924815e-7	0.004544061372937943	0.0018454668363237412	3.847255819090422e-7	0.0
0.99	0.09926951578423424	0.04513956734591052	8.252123941214455e-7	0.004502812774106527	0.001808557998758203	8.759843359073629e-8	0.0
1.0	0.09910649265249628	0.04608378382820908	2.8060070789493937e-8	0.004580836535938694	0.00178837282304112	2.942067190246705e-7	0.0
1.01	0.09894177781183916	0.04692117697745436	2.2978618911466803e-7	0.004549583370120493	0.001756774635155281	6.829802802386139e-5	0.0
1.02	0.09876736759506416	0.04789887356343846	2.3379928503494068e-7	0.004452831270342526	0.001727192496183145	4.2860710597410334e-5	0.0
1.03	0.09858585257008776	0.04889707167475277	1.505168026442495e-8	0.004441367311396766	0.0016986518872969419	3.28510847858725e-5	0.0
1.04	0.09840433979587979	0.049830986246307066	1.6792657275320838e-7	0.004425209050429027	0.001665117969831811	3.279310928463743e-6	0.0
1.05	0.09820769109122729	0.050922874608211044	2.8490274962264104e-7	0.004394217556343569	0.0016451458066269737	1.077584673079088e-6	0.0
1.06	0.09801179172120944	0.05181084883352105	9.401628838523049e-7	0.004419757920957195	0.0016195557477359248	1.5595452709162538e-7	0.0
1.07	0.09780333890763361	0.052980318450285176	6.485993775814549e-8	0.004386114534823253	0.0015924008086986622	4.5373034522826596e-7	0.0
1.08	0.09759575870441574	0.05397230580121221	4.222913897784538e-7	0.004412558187675152	0.0015762533683950895	1.7285619614761466e-8	0.0
1.09	0.09736866176359038	0.05504738614998382	7.712411216515208e-7	0.004436642562484397	0.0015477054265436649	2.436053920533717e-8	0.0
1.1	0.09713707507493835	0.05608843932280741	1.2863102070243114e-7	0.004440710559926092	0.0015260624920666061	1.302256898627503e-7	0.0
1.11	0.09689308891718254	0.0571209119751274	2.4660924239394156e-8	0.004405786722526884	0.0015020410502684504	7.075401675622467e-8	0.0
1.12	0.09663900553579065	0.05828491715266041	8.070187206411887e-7	0.0044273497684290675	0.001477013599540653	1.33115063612349e-8	0.0
1.13	0.09638393789113889	0.05935021369466493	1.641399167878851e-7	0.004404107018010807	0.001451713234337942	1.923894511027728e-6	0.0
1.14	0.09610730608563592	0.060355586842043514	4.7593517092148785e-7	0.004442579883086675	0.001437043519472003	4.730983538914684e-8	0.0
1.15	0.09581833483913302	0.061440945303686365	3.0763413158831495e-7	0.004441459900768751	0.0014124654401258116	2.812045729896855e-7	0.0
1.16	0.0955260136396576	0.062430007966443796	7.048931253775164e-8	0.004505421083566513	0.0013887730193142271	6.149667940480232e-7	0.0
1.17	0.09520394976471586	0.06342264779230514	1.7075502749164678e-6	0.004576980681898517	0.0013682361714097858	9.486284099915793e-7	0.0
1.18	0.09487366761405588	0.06435373180243487	3.787336100270711e-7	0.004582713083624253	0.0013426491971159596	2.6119806047635614e-8	0.0
1.19	0.09453366345585054	0.06529023638718819	9.558951862139715e-7	0.004646963473045811	0.0013284211924413623	1.1412107671296081e-8	0.0
1.2	0.09417290951336724	0.06613491304170922	1.166381418086908e-6	0.004759632368576435	0.0013043376323718288	2.984724789337866e-7	0.0
1.21	0.0937980678118931	0.06693286928415848	1.5462489171534404e-6	0.0048013007675345755	0.0012986729443779169	2.6796534164749715e-7	0.0
1.22	0.09340387981525569	0.06768925205637755	1.9021595755872505e-7	0.004879206439567026	0.001278570785391136	7.573348938622315e-9	0.0
1.23	0.09298616245983055	0.06839685460479278	2.143197580685726e-7	0.005047853084988127	0.0012655213801387735	5.193494242008615e-9	0.0
1.24	0.09254837854207794	0.06901606733994793	8.066817458302448e-7	0.005441577115551748	0.0012463573752294617	8.557379356872851e-9	0.0
1.25	0.09208957198338702	0.06959743668862836	8.538301299854168e-7	0.043383874350266145	0.0012387828480525719	5.339219811664867e-10	0.0
1.26	0.0916008092282671	0.07008443758129637	1.2931049920658397e-7	0.04720590369745464	0.0012192789360285625	1.862959641458213e-9	0.0
1.27	0.09108675727178944	0.0705168479164736	2.4866263237098775e-7	0.049786820246863955	0.0011833273622959802	3.917268505814379e-9	0.0
1.28	0.09055401144713038	0.07089689879892426	6.408152558775818e-8	0.0517212668107856	0.0011798474292519002	3.677663455193601e-9	0.0
1.29	0.08997637857483172	0.0711554477620806	0.06346043759026085	0.053235435615518224	0.048028130985554474	4.651486855148661e-9	0.0
1.3	0.08936331848527262	0.071351167393157	0.06393311082439432	0.054365889398236	0.04923975310827955	5.610349397844256e-9	0.0
1.31	0.08871844636340523	0.07150061019377467	0.06413459149205245	0.0552202865974234	0.04998668322890146	5.669662236650037e-9	0.0
1.32	0.08801897090682581	0.07151809786386384	0.06433762363752521	0.05573614099113551	0.05054548595780612	7.5472091904121e-9	0.0
1.33	0.08727276120731656	0.07149554849252933	0.06429025046635736	0.056207179365858354	0.05086792887827835	0.047161418358138835	0.022828563539571363
1.34	0.08645448053611751	0.07136524037928674	0.06415137169345374	0.056382436609854175	0.05107257008847478	0.04742998132942056	0.023541811683171637
1.35	0.08558593838313316	0.0711168197996758	0.06384374013346902	0.05641300605034689	0.05104608259288083	0.04757125209326246	0.024035420380543952
1.36	0.08463459124730316	0.07080999342312806	0.06341757639138662	0.05626793877153003	0.050840447075718304	0.04752890736945521	0.0241984962222519
1.37	0.08357473576450665	0.07033319733568133	0.06280588162197989	0.055996922398164756	0.05050181054325001	0.04730322032428417	0.02422674120988801
1.38	0.08237914848551807	0.06974159553229861	0.062118377090869245	0.05549660628347687	0.050013017688993223	0.04683940360568559	0.02391926437269989
1.39	0.08104395082365617	0.06898479400255705	0.06124182985994457	0.05478413875646014	0.04933265861841919	0.046121484306853935	0.023311478786868595
1.4	0.07948786344907431	0.06802899866402186	0.060135230673396003	0.05387695059812721	0.048437795063602275	0.045192648588409434	0.02248691421798749
1.41	1.1068354756441562e-7	0.06681701844460876	0.058758234391570435	0.05267979597857113	0.04734387441786227	0.043972000045539306	0.021402272129984256
1.42	3.932837527727122e-7	0.06521231717723432	0.057050062534988295	0.051061146521049074	0.04581663855497506	0.04230616014054773	0.017646213822752208
1.43	3.0158206383966836e-7	1.654531798837721e-8	0.05473973265777679	0.04876390286897633	0.0437257099377296	0.03955292444971011	0.01470322345452303
1.44	1.3279047887169471e-6	1.867334436291381e-8	2.0724254024337043e-7	0.044992833040270255	0.040216495648797625	0.035550270197204276	0.007632733394413115
1.45	2.186285321210022e-6	3.036072258741878e-8	1.7044634851491877e-7	2.975232548164498e-6	3.846161361264848e-8	3.9690035639332694e-9	0.0
1.46	2.3178773047493363e-7	2.7516069182231113e-7	2.5669338204769483e-7	3.121697522221264e-6	3.846161361264848e-8	3.9690035639332694e-9	0.0
1.47	1.747354111747377e-6	4.361235642647735e-7	1.5789437373213822e-7	3.121697522221264e-6	3.846161361264848e-8	3.9690035639332694e-9	0.0
1.48	3.1105037418765946e-7	1.7365172102393616e-7	1.9364098712190484e-7	3.121697522221264e-6	3.846161361264848e-8	2.6127079305822137e-8	0.0
1.49	2.0295522048847355e-6	1.125383233163157e-7	1.537939146634187e-7	3.121697522221264e-6	3.846161361264848e-8	2.6127079305822137e-8	0.0
1.5	1.9225399980606216e-6	6.335037180674293e-8	1.6442682975644048e-7	3.121697522221264e-6	3.846161361264848e-8	8.96771367613439e-9	0.0


==> data/phaseDiagram_spiralPEPS_GSM_TL.txt <==
Jg	 D2	 D3	 D4
0.0	0.03677356679522493	0.011550379940465087	1.5249460406587188e-8
0.01	0.036768801383745504	0.01144815991982757	2.1712234378084384e-8
0.02	0.036770178419989655	0.011344190411116159	2.0366607791713977e-8
0.03	0.03678763495809872	0.011245206201653453	2.6594042403090704e-8
0.04	0.03678947924909849	0.011124719519760054	8.191736601581868e-10
0.05	0.036717055153206474	0.011012876679153336	1.426085562576965e-9
0.06	0.03682569687209786	0.010898871057157339	6.556605326157718e-11
0.07	0.03679604620673284	0.010784210605329494	1.1576820749902233e-9
0.08	0.03682176366976832	0.010683019351268608	1.3726835242275706e-9
0.09	0.03690020892802269	0.010570353706007746	2.465613106646657e-10
0.1	0.036871738336449106	0.010451155527182517	1.5733671892979798e-7
0.11	0.036927509648266715	0.010344527158738197	1.665465222499372e-7
0.12	0.03687926721127732	0.010228066089642664	1.5649716707612708e-7
0.13	0.03693884903008616	0.010118937074418072	1.1017285299311586e-8
0.14	0.03704997645610117	0.010024751456368292	6.345284633531099e-8
0.15	0.03706474369071015	0.009891078767532287	5.799210030025895e-9
0.16	0.03703645830477938	0.009792068946988908	2.6388596383507616e-8
0.17	0.03712922711818781	0.009685901528218844	3.898444108608226e-9
0.18	0.03718306410377343	0.009596069455033326	1.116909722936356e-8
0.19	0.03715146084594128	0.009482091520088961	8.561300277260277e-9
0.2	0.03727779382437116	0.009364607999920959	5.034066465202696e-9
0.21	0.037252423624675936	0.009269084972884124	1.1758449432531064e-8
0.22	0.03723895455167515	0.009165148094297639	4.389926145364167e-8
0.23	0.03731047815539497	0.00905372661129726	2.6953580528440036e-7
0.24	0.03734162075414277	0.00894776043838295	2.0953592751793607e-9
0.25	0.03749445383560623	0.008863215196242114	2.2634386436246072e-10
0.26	0.03741892326493152	0.008792029789523238	5.5650792742845654e-9
0.27	0.03749612954892153	0.008709223749630478	1.4337841605027064e-8
0.28	0.03752771268031004	0.008602117072835496	2.4318635920810557e-9
0.29	0.037531310013620284	0.008527483195413002	4.7084144307914695e-9
0.3	0.03771492813890523	0.008446607744916792	6.868274640035799e-9
0.31	0.03764765676945831	0.008405925298646182	3.536219782496156e-8
0.32	0.03772534880475638	0.008351759042796624	2.998470170021963e-9
0.33	0.037760070931027415	0.008262125251391162	7.1050630492972886e-9
0.34	0.03784140502228413	0.008200307020945635	8.563528792857794e-9
0.35	0.03790054854710246	0.008134025694470966	3.6850224377178896e-9
0.36	0.03800025010099582	0.00809204844539046	4.301765845771262e-9
0.37	0.0380654243316996	0.008046496798939592	1.7744993620487065e-10
0.38	0.038019132735391106	0.00800422860546708	3.75154980353947e-10
0.39	0.03814673288587713	0.0079325283181804	5.830564708221765e-11
0.4	0.03825232191429828	0.007915540553611176	5.1919284804013837e-11
0.41	0.03826754376741556	0.007876214745228888	1.384451013896173e-11
0.42	0.038330128908055906	0.007839890688925344	3.290637317406871e-8
0.43	0.03840398750826984	0.00781424567156386	6.453932373298391e-9
0.44	0.03853677427734985	0.007797263846835803	9.020458212426641e-9
0.45	0.038653280802478165	0.007770039242519724	1.3899511891637456e-8
0.46	0.03871337433905621	0.007747021649458152	2.2686666727117438e-9
0.47	0.0388076547588113	0.007714835817919115	5.948868463139621e-9
0.48	0.0388632578546315	0.0077029004675195235	1.5098212692743092e-9
0.49	0.038925089250773995	0.007682417552286174	3.217048754274952e-9
0.5	0.03903568957259888	0.007643584890918648	1.979102025303915e-9
0.51	0.03914550054809456	0.007638155342062372	1.1019848855932137e-9
0.52	0.03924608189428355	0.007629693293864944	1.0715555920422063e-9
0.53	0.039340095170206965	0.007611372029789511	1.869077047123519e-9
0.54	0.0395320762080677	0.007603140185296288	9.991629642565594e-10
0.55	0.03961639815462886	0.007595676542088524	1.781718942532122e-9
0.56	0.03979062218003854	0.007594848362732991	2.019775013117442e-9
0.57	0.03987713694721215	0.007566889003415055	5.02377404997445e-10
0.58	0.04008562685446411	0.0075561125786253805	2.6578184625114142e-9
0.59	0.040132975519684345	0.007540350160509883	1.5019501873647498e-9
0.6	0.04028799608662527	0.007534271692337263	1.6909344157723782e-9
0.61	0.04044142430639471	0.0075180930184952175	1.957514556027216e-9
0.62	0.040601986831134806	0.007504195925144149	1.7359335967541616e-9
0.63	0.04080909584531321	0.007493948261369625	2.848872937564626e-9
0.64	0.04084604913517113	0.007486845475862062	1.3270577562937467e-9
0.65	0.04103770815316318	0.007467353981290614	1.8237035178970862e-9
0.66	0.04124793526388084	0.0074440526584285275	2.065454584685155e-9
0.67	0.041480928829833855	0.007425837787898853	1.6919703093467732e-9
0.68	0.041653513260139205	0.007407367490534155	8.621463779823737e-10
0.69	0.0418096771324641	0.0073838125146371315	6.158117979493259e-10
0.7	0.0421532012559174	0.00737028557504721	4.3604127495162355e-11
0.71	0.042462353866557334	0.0073493382421604804	2.7970792129457866e-9
0.72	0.04271589438125687	0.007334514099843139	2.638149189586485e-9
0.73	0.042941513744131805	0.007312267310044701	2.6768586374816465e-9
0.74	0.043322392703405876	0.007292743094159858	4.391338246729378e-9
0.75	0.04354295852405761	0.007267929265773642	6.4621789875493546e-9
0.76	0.043768673583668205	0.007251498455523489	2.4865356940700984e-9
0.77	0.04423740894003387	0.007230228010107019	3.6370552920836342e-9
0.78	0.0445596441706864	0.007196969256965726	2.571487196829914e-11
0.79	0.04485423979319806	0.007179141858302688	5.262064151118513e-9
0.8	0.045347028144977305	0.007155539900317101	6.8658760357244924e-9
0.81	0.045670717598487176	0.007136265361073712	1.3157290995944248e-8
0.82	0.046020480912773	0.007109370950305318	2.8327690866300114e-9
0.83	0.046512927536763574	0.0070885664028634806	2.826362524541077e-9
0.84	0.04707844102938964	0.007069741959920284	3.1543338918810608e-9
0.85	0.04753973349609303	0.007038258660005296	3.6186280807363666e-9
0.86	0.048045519884424695	0.007020421285959444	3.739755861822791e-9
0.87	0.04873074661597544	0.006995852821193195	2.592831585232705e-9
0.88	0.049221650307237644	0.006955585970592995	4.733253417742612e-9
0.89	0.049896789116188646	0.006953477451241055	2.254895248425644e-9
0.9	0.050428897834910225	0.0068899833892483355	3.267180056113997e-9
0.91	0.051032827077234943	0.006914604737634425	4.242787075122296e-9
0.92	0.05175748773528488	0.006879821561882487	3.479905177218788e-9
0.93	0.05279776999531566	0.00686043394842719	5.232604878545791e-9
0.94	0.0536696554511837	0.006844115505455542	3.0404569937730525e-9
0.95	0.05444927428761627	0.006825866965065243	5.454580075560059e-9
0.96	0.055255896262620736	0.006815992069985309	5.515189303628289e-9
0.97	0.056366389383089216	0.0068098917901967095	5.049168068737587e-9
0.98	0.05740775076387056	0.006804734019904676	2.105053228057726e-8
0.99	0.05829295235599612	0.006772559426371344	1.6958737164786308e-8
1.0	0.05958626198818383	0.006776948213014281	1.0635214219225348e-9
1.01	0.0605379930053307	0.006797069505964795	5.667500258532858e-9
1.02	0.06164469914332803	0.006773622133779627	3.5013485063288665e-9
1.03	0.06297493718598535	0.006767708321014862	4.901872898012982e-9
1.04	0.06416460020033055	0.006823047254285044	6.015422857697844e-8
1.05	0.0653796405132348	0.006796027539633755	1.7537811673998927e-8
1.06	0.06658373784010865	0.006798863838720651	1.8529051539877741e-9
1.07	0.06784341109862749	0.006832499182624766	1.0606389456866851e-9
1.08	0.06908034093128768	0.006862513714682708	1.227037098155137e-10
1.09	0.07032125433335723	0.006889687040324208	7.632410573837015e-9
1.1	0.0715106111901303	0.006927065147933337	2.636055494022968e-10
1.11	0.07265547112355095	0.006977859557820391	6.036767124328674e-9
1.12	0.0736018703872186	0.007058807199964637	6.475503818826044e-9
1.13	0.07504038267670267	0.007158228619293666	1.0648768564845672e-8
1.14	0.07597027299854583	0.007262586504881549	5.084309644894815e-8
1.15	0.07719505808880475	0.007428990082532443	3.089398110207448e-8
1.16	0.07820896825204357	0.007598012015007286	2.9314235468906182e-8
1.17	0.07909640445104138	0.007821395529294825	1.3041022322395346e-8
1.18	0.07998719040921415	0.04329716071948353	6.483383457388372e-9
1.19	0.08090876115504003	0.04456589684047607	1.0835831567846048e-8
1.2	0.08178342456235567	0.04577678007416645	9.69708269973495e-10
1.21	0.0825145302977288	0.04693010965181031	4.5601076371918905e-10
1.22	0.08319878092390326	0.04801769703207309	2.91055077898702e-9
1.23	0.08388194530056825	0.04901970194737054	9.632756156323242e-9
1.24	0.0844802655967819	0.049934430080333284	1.732861382417437e-8
1.25	0.08502693106298072	0.050769047061111044	1.869006071142821e-8
1.26	0.08554197892714147	0.05148705368716073	2.0065992253527816e-7
1.27	0.08598285035271715	0.05211407740420794	3.165658987878671e-8
1.28	0.08636697048034961	0.052626077403155065	5.545026390786355e-7
1.29	0.08671904183310167	0.05303705818909177	7.534230716128701e-8
1.3	0.08700023978535362	0.053317234392916836	2.2474722666306568e-8
1.31	0.08724595188644987	0.05348512042290443	2.576369802367511e-8
1.32	0.08742085164316571	0.05352719867697262	8.771356036501474e-10
1.33	0.08753453665720091	0.05346357478858461	6.427228358570695e-9
1.34	0.08759530033469279	0.05329072864965183	2.6484986551825695e-9
1.35	0.08754975406143813	0.053007675886283225	2.3596289072330923e-7
1.36	0.08749916696314702	0.05258933794501243	9.894749310512845e-6
1.37	0.08734666018826956	0.05205874132600148	0.04104825693947333
1.38	0.08709912681226756	0.05139228715293494	0.0410469117867004
1.39	0.08678489460156553	0.050582489016877216	0.04075796603853933
1.4	4.6904172443763146e-11	0.04957211054612044	0.04024214130807307
1.41	1.8581288999196534e-10	0.048349971017537886	0.03943783773249099
1.42	7.75075909810759e-11	0.04680101505131382	0.038101307312201724
1.43	7.417099104569263e-11	0.04476117172790787	0.03579228368483578
1.44	5.818411934266723e-11	1.2615813732361525e-9	0.03166309481766693
1.45	7.529236493499729e-11	1.0248461765754894e-9	4.74264564764623e-9
1.46	2.6118941497358488e-11	1.1257910831157087e-9	1.4550979101963144e-9
1.47	3.0785893334852184e-11	3.2113508752588596e-8	4.139779312972185e-9
1.48	5.924664559316908e-11	1.863899517086353e-9	8.108697372817835e-9
1.49	3.687594410109616e-9	5.612069618251222e-9	4.456722403249163e-9
1.5	2.0424918790472622e-12	3.1879926907622573e-9	1.7863977529215412e-9


==> data/phaseDiagram_spiralPEPS_indSpinCorr_chiB_4_TL.txt <==
Jr	Jg	Jb	Hz	chiB	chiM	S2S4	S2S5	S4S5	S3S6	S6S1	S3S1	S1S2	S3S4	S5S6	S1S5	S2S3	S4S6	S3S5	S6S2	S4S1
1.0	0.0	1.0	0.0	4.0	96.0	-0.16455897590706578	-0.16454365302982216	-0.16457489159361155	-0.16344816210666424	-0.16348385368363444	-0.1634591959613805	0.10971967844454851	0.10973384654017222	0.10975449580298266	-0.3999791922780983	-0.3999602260259256	-0.3999616189667919	-0.39824519602405295	-0.3982587711574425	-0.39824690501237353
1.0	0.01	1.0	0.0	4.0	96.0	-0.1644487397448513	-0.1644453879997087	-0.16445750974163564	-0.16333091657832463	-0.16335107361385418	-0.16334670593110012	0.10903410095910161	0.10904508461077278	0.10905014652163682	-0.4000783535583884	-0.40006581799988816	-0.4000665790970307	-0.3983673335631988	-0.39837688116644354	-0.39837360003848793
1.0	0.02	1.0	0.0	4.0	96.0	-0.16432703089980805	-0.16432498156258665	-0.1643379789653018	-0.1632096869870771	-0.16323231485341544	-0.16322172803871526	0.10832844091474966	0.108336676512292	0.10834653627753908	-0.40019254143925975	-0.4001781640150238	-0.4001828646025458	-0.3984860247927436	-0.39849424075505785	-0.39848956948488945
1.0	0.03	1.0	0.0	4.0	96.0	-0.16420546382258003	-0.16421001327070264	-0.164216140943122	-0.1631032963457946	-0.16312213740897538	-0.1630979907691554	0.10762127503061156	0.10762285497259387	0.10763642285655611	-0.4003100533662794	-0.4002964306996478	-0.40030461297152053	-0.39858898441665086	-0.39858634090146233	-0.39858315073826484
1.0	0.04	1.0	0.0	4.0	96.0	-0.16409467479200196	-0.16409447240304656	-0.1640879105146805	-0.16296731754024976	-0.1629664809430708	-0.1629716940951372	0.10691260861054441	0.1069163880546428	0.10690643284647376	-0.40040575789836086	-0.40040744277146056	-0.4004055610327248	-0.3987128424320137	-0.3987162295842798	-0.398720465546603
1.0	0.05	1.0	0.0	4.0	96.0	-0.16398280731398387	-0.16397860278203907	-0.16396192656647662	-0.1628493196397019	-0.16284636747181117	-0.16285267416148	0.10619014060744324	0.10619516958490251	0.10617433973237426	-0.4005113853740099	-0.4005042275085314	-0.40051641471180444	-0.3988197624716264	-0.3988162223302331	-0.3988114194000574
1.0	0.06	1.0	0.0	4.0	96.0	-0.1638546099404488	-0.16385640284357378	-0.16385634186034242	-0.16272015841429233	-0.16271648416885073	-0.1627134072569221	0.10547597043204004	0.10547231311511622	0.10547676237020845	-0.40061753156524055	-0.40061844303112004	-0.40061749870957714	-0.39892183584135904	-0.3989148858481116	-0.3989158862137788
1.0	0.07	1.0	0.0	4.0	96.0	-0.16372568222539954	-0.16375623060602412	-0.16374646634296247	-0.16261467885578643	-0.1625843685364393	-0.16259461235209427	0.10476726158257504	0.1047420598469398	0.1047245947350702	-0.40070336584351113	-0.4007367146503049	-0.4007181912844348	-0.39900347213695164	-0.39899697248647126	-0.39901648576729565
1.0	0.08	1.0	0.0	4.0	96.0	-0.16361580516826468	-0.1636208900706452	-0.16361773593845272	-0.16249947241144924	-0.16248158773158708	-0.162480305971201	0.10401470262426585	0.1040052012582803	0.10400853783479606	-0.4007997915765193	-0.4008001405620844	-0.4007980015788756	-0.3991066425843395	-0.3991079334880047	-0.39910636361764384
1.0	0.09	1.0	0.0	4.0	96.0	-0.16351299780293807	-0.16351146951487872	-0.16350918925735722	-0.16235733175032122	-0.16235001681111147	-0.16235773728983238	0.10329378678425889	0.10329194564743835	0.10329271673680661	-0.4008666688239355	-0.40086219248514143	-0.4008666415273686	-0.3992178049661695	-0.3992136653570116	-0.3992124759908527
1.0	0.1	1.0	0.0	4.0	96.0	-0.16314545300784472	-0.16314152595962428	-0.1631480920526348	-0.1619927140811458	-0.16198756215684898	-0.16198434539865017	0.10102968462649746	0.1010250325950012	0.10102783514177617	-0.40111827982755377	-0.4011251800971508	-0.4011292416238105	-0.399459240670095	-0.3994426058641572	-0.3994461682041321
1.0	0.11	1.0	0.0	4.0	96.0	-0.16316266454615447	-0.16314998245297124	-0.16315194059454657	-0.16200084009164473	-0.16198607386144462	-0.16199183808151782	0.10105094071892104	0.10105555309500648	0.10104773369105208	-0.40111811878458725	-0.40112184254784766	-0.4011239489988888	-0.3994498698256154	-0.399435267825378	-0.3994365951981464
1.0	0.12	1.0	0.0	4.0	96.0	-0.16314434707498437	-0.16314043087847904	-0.1631431692172021	-0.16199430867484532	-0.16198610031591276	-0.16198436275441735	0.1010284527196681	0.10102364036330883	0.10102435442362448	-0.4011182539505108	-0.401124332222245	-0.40112750115621754	-0.39946150662505964	-0.39944567494209343	-0.3994497737605394
1.0	0.13	1.0	0.0	4.0	96.0	-0.1630230186090539	-0.16304133924755462	-0.1630232039838219	-0.16189910889150572	-0.16186399613375982	-0.16186393007395442	0.10028649087413219	0.1002638355404647	0.10026419285578174	-0.4012007455595885	-0.40120996767640366	-0.40120086283114104	-0.39950739325392853	-0.3995063417985436	-0.3995073918237599
1.0	0.14	1.0	0.0	4.0	96.0	-0.16289361262601978	-0.16290418631041587	-0.1629140906774619	-0.16173395586966932	-0.16174808342626892	-0.16173242764057177	0.0995111495599716	0.09950352902753723	0.09952036994848695	-0.40127371232505765	-0.401269043325513	-0.40127020533798585	-0.3995905879965142	-0.3996001187403995	-0.39959440575789656
1.0	0.15	1.0	0.0	4.0	96.0	-0.16278665810284967	-0.162791265087857	-0.16278274713848662	-0.1616177327495204	-0.16160305085058843	-0.16160989901639608	0.09875190830917514	0.0987482083784851	0.0987435641225887	-0.40133656352488417	-0.4013377627759857	-0.4013391514501598	-0.39966209927490837	-0.39965917127454575	-0.39966186268528686
1.0	0.16	1.0	0.0	4.0	96.0	-0.1626848235495731	-0.16266343913451684	-0.16266360756046008	-0.16146441103062104	-0.1615064676085859	-0.16153624464742758	0.09795816556530816	0.09798820335981129	0.09797170902170439	-0.40139201297208443	-0.4013820485646381	-0.40139624290615794	-0.3997156120532566	-0.399721226413726	-0.39971191578811055
1.0	0.17	1.0	0.0	4.0	96.0	-0.16255381560370097	-0.16256229701097233	-0.16255967293154178	-0.1613585988385645	-0.1613585988385645	-0.161356261943435	0.09718985759003011	0.09718639621105787	0.09719015836949416	-0.4014648231221043	-0.4014668604520425	-0.40146198193120014	-0.3997630570246104	-0.39977168011467173	-0.39977223404614626
1.0	0.18	1.0	0.0	4.0	96.0	-0.16243630936974193	-0.16242634342598752	-0.1624306979854262	-0.16125171071890038	-0.16125171071890038	-0.16125378852235098	0.09640489617238585	0.09640995016700393	0.09640670851500105	-0.40153425590761793	-0.4015311149105729	-0.40153112940720204	-0.3997932578088936	-0.39979295242622115	-0.3997880264897309
1.0	0.19	1.0	0.0	4.0	96.0	-0.16232846448391214	-0.16232572174500232	-0.16232811269422848	-0.16114507450879662	-0.16114507450879662	-0.1611438083420798	0.0956334872256064	0.09563500142422654	0.09563376003431674	-0.40153304582866356	-0.4015310708712579	-0.4015275001677412	-0.3998656192662636	-0.3998699066540001	-0.39986707416743944
1.0	0.2	1.0	0.0	4.0	96.0	-0.16221982567027055	-0.16221556057278352	-0.1622165086834996	-0.16103501292745526	-0.16103501292745526	-0.1610385722955799	0.094852700558777	0.09485524744848461	0.0948524355779459	-0.4015928241098252	-0.40159123307420536	-0.40159130789289343	-0.3998711322705696	-0.39987279410160664	-0.3998697354531329
1.0	0.21	1.0	0.0	4.0	96.0	-0.16210375103946253	-0.1621020053410831	-0.16210098512937826	-0.16092522545137225	-0.16092522545137225	-0.16092470179343044	0.09405147526458345	0.09405203429620929	0.09405142923750227	-0.4016305026450076	-0.40162860594558614	-0.4016303681656823	-0.39989658074290113	-0.3998967239088914	-0.3998948753694238
1.0	0.22	1.0	0.0	4.0	96.0	-0.16198302807751808	-0.16200764154435787	-0.16198658037580935	-0.16079265973776516	-0.16079265973776516	-0.1608490339573646	0.09326191841871637	0.09326748387135715	0.0932555264573326	-0.4016350918739927	-0.4016115172508645	-0.4016395967398079	-0.3999487843380734	-0.3999491306957168	-0.3999292560175614
1.0	0.23	1.0	0.0	4.0	96.0	-0.161874688479886	-0.16187290194033696	-0.16188085557044404	-0.16067664377687801	-0.16067664377687801	-0.16067319626153806	0.09245493575728732	0.09245135462490744	0.09245140840431404	-0.40166372436906345	-0.4016635561663529	-0.40165878831545965	-0.3999823560305067	-0.39998820919886247	-0.3999850186392605
1.0	0.24	1.0	0.0	4.0	96.0	-0.1617604374003771	-0.1617700613614738	-0.16175039888912018	-0.16053259263964204	-0.16053259263964204	-0.1605739366808453	0.09164627466912467	0.0916509273770954	0.09163488236951535	-0.40171010816819464	-0.40170011366117225	-0.4017111718853148	-0.39999243707829785	-0.3999886747786163	-0.3999820499125741
1.0	0.25	1.0	0.0	4.0	96.0	-0.16164955979158716	-0.16165628533177226	-0.16163801436891306	-0.1604214998382175	-0.1604214998382175	-0.16045813476449794	0.09083264794705473	0.09082614460352492	0.09081717565004238	-0.4017127552638393	-0.4016998244893667	-0.401704347130389	-0.40001596203448037	-0.4000226395002614	-0.4000159513030103
1.0	0.26	1.0	0.0	4.0	96.0	-0.161508358768895	-0.1615183607611142	-0.1615061332518481	-0.16025154718576462	-0.16025154718576462	-0.1602704942201272	0.08998121249785195	0.08998037991343551	0.08997645214546197	-0.40176632198692797	-0.40175617077066744	-0.4017663792534349	-0.4000592084888275	-0.40005979312597684	-0.4000550951101822
1.0	0.27	1.0	0.0	4.0	96.0	-0.16141368314292595	-0.16141690283883048	-0.1614122739121068	-0.16018098202759196	-0.16018098202759196	-0.1601959980895193	0.08917388932899145	0.08917070851892345	0.08916759370153406	-0.401726534890807	-0.40172146089589195	-0.40172750771559523	-0.4000542573238515	-0.40005219475838416	-0.4000503507955345
1.0	0.28	1.0	0.0	4.0	96.0	-0.16129240070676482	-0.16130945539724476	-0.16130068280983623	-0.16001108121588364	-0.16001108121588364	-0.16004036410693903	0.08833114125946846	0.08833171112693183	0.08832604205244166	-0.40176841093955257	-0.4017581538261628	-0.40176732702600115	-0.4000525185732383	-0.4000581336108373	-0.4000476583069844
1.0	0.29	1.0	0.0	4.0	96.0	-0.16117729519880333	-0.16120054161248998	-0.16119376092947238	-0.1599159672961596	-0.1599159672961596	-0.15993181503044487	0.08750399729043042	0.08749629378788532	0.08750245266285259	-0.4017344376249672	-0.40173901560676956	-0.40174215543717257	-0.40005975631102525	-0.4000578641793458	-0.4000559962959403
1.0	0.3	1.0	0.0	4.0	96.0	-0.16107910218981558	-0.16109802968744216	-0.1610885445179521	-0.15983461794398449	-0.15983461794398449	-0.15986709016339	0.08667184808693029	0.08667004483010168	0.08666138620596558	-0.40171450959902855	-0.4017069467260073	-0.40171325073847924	-0.4000100361888365	-0.40001587409906636	-0.40000468082458773
1.0	0.31	1.0	0.0	4.0	96.0	-0.1609874450001001	-0.16100594569826007	-0.16098857215822365	-0.15973964489468162	-0.15973964489468162	-0.15977236485108157	0.08583449354991506	0.08583515583274767	0.08582638605953713	-0.40166971620377834	-0.4016633828327272	-0.4016738520644968	-0.3999929438301744	-0.39999455760886676	-0.39998694229503
1.0	0.32	1.0	0.0	4.0	96.0	-0.160870333312166	-0.16087151340271535	-0.16086600546613516	-0.15962268159332182	-0.15962268159332182	-0.15962672659534646	0.084959513679102	0.08496756784838862	0.08495773314974762	-0.40166622066190083	-0.40167512127029364	-0.40165258554479627	-0.3999708610202896	-0.3999865941895384	-0.39998303147542774
1.0	0.33	1.0	0.0	4.0	96.0	-0.16077484577213796	-0.16077373139920062	-0.1607516901143559	-0.15953053148116156	-0.15953053148116156	-0.1595304129858033	0.08411724252017533	0.08412842253864596	0.08412155803142161	-0.40163203140885667	-0.40162122745044526	-0.4016172595313324	-0.39995149329348745	-0.39995798051888415	-0.3999542116353481
1.0	0.34	1.0	0.0	4.0	96.0	-0.16065059981472216	-0.16063001778193597	-0.16056684620995007	-0.1594548967071031	-0.1594548967071031	-0.1589911187296423	0.08327914218345696	0.08319537119210273	0.08322704506280096	-0.4015638840289641	-0.4015822324339508	-0.4015995975789699	-0.4002403742408102	-0.40014147149494483	-0.4001965735553657
1.0	0.35	1.0	0.0	4.0	96.0	-0.160649763784863	-0.16063065868671328	-0.1605663184188169	-0.15945071412290945	-0.15945071412290945	-0.15899058022764423	0.08327876107181781	0.08319563015209976	0.08322664959514313	-0.4015632883981819	-0.4015820428818947	-0.40159908959880086	-0.40024124337438965	-0.40014222467088156	-0.4001977281411003
1.0	0.36	1.0	0.0	4.0	96.0	-0.1604248144305726	-0.16043558754107742	-0.16043566534559597	-0.15913025222417926	-0.15913025222417926	-0.1591273911762685	0.08148361641681583	0.0814705182818495	0.08146689176658907	-0.4014931296535843	-0.4015013893296632	-0.4014988379538783	-0.39988171071458484	-0.3998738032863598	-0.399879860514449
1.0	0.37	1.0	0.0	4.0	96.0	-0.1603112592453485	-0.16034694047517403	-0.16033877055714563	-0.1590033094503156	-0.1590033094503156	-0.15899237743667538	0.08054997487025756	0.08053569612273373	0.0805482458384609	-0.40144531952347373	-0.4014729984540609	-0.40147790247268905	-0.39980874006600975	-0.3997835039129077	-0.3998159976188109
1.0	0.38	1.0	0.0	4.0	96.0	-0.16022721210745552	-0.1602261788934379	-0.1602192608461272	-0.15891001119777157	-0.15891001119777157	-0.15891593268423748	0.07970580834196224	0.07970678887560974	0.07970140073380043	-0.40137396985194534	-0.4013740273643435	-0.4013779464674446	-0.3997855245827308	-0.39978078141285733	-0.3997841251206189
1.0	0.39	1.0	0.0	4.0	96.0	-0.16012821394111282	-0.16012965779656685	-0.16012777885192198	-0.15882554740382474	-0.15882554740382474	-0.15882636747254614	0.07885350715406042	0.07885255082256871	0.0788545590757632	-0.40130760396741566	-0.40131097030633517	-0.4013119152937269	-0.3997064890098398	-0.39970311628651833	-0.39970617557577215
1.0	0.4	1.0	0.0	4.0	96.0	-0.16001607385181346	-0.160016088006169	-0.16001583658515292	-0.15869101644241004	-0.15869101644241004	-0.1586848699126734	0.0779075624611385	0.07790827857401386	0.0779078626972642	-0.401268711841716	-0.4012670986328989	-0.4012665118695979	-0.3996177738144262	-0.3996194091007888	-0.39962024403362845
1.0	0.41	1.0	0.0	4.0	96.0	-0.15992202830750146	-0.15992267149998435	-0.1599202858635264	-0.1586001489939666	-0.1586001489939666	-0.1585969421895802	0.07700751009711441	0.077009777790063	0.07700869927593228	-0.40117199926742386	-0.4011720683184607	-0.4011711648542669	-0.3995363094865174	-0.3995374081246474	-0.3995384311094263
1.0	0.42	1.0	0.0	4.0	96.0	-0.15977416973149203	-0.15971293723036	-0.15984074910761437	-0.15822883090087106	-0.15822883090087106	-0.158237088362759	0.07611230445826925	0.0761218750432879	0.07619457156126652	-0.40121119500980545	-0.4011937244456331	-0.4011965034002117	-0.3995759322201336	-0.399593154346497	-0.39956771745757413
1.0	0.43	1.0	0.0	4.0	96.0	-0.15972880524490352	-0.15974082440303947	-0.15965913594243417	-0.1579460724983477	-0.1579460724983477	-0.15782794416712817	0.07517314598239659	0.07511901929697072	0.07510545280471648	-0.4010190338904937	-0.4010657906534701	-0.4011175211512755	-0.39961152833605224	-0.3994897386216654	-0.3995860462594813
1.0	0.44	1.0	0.0	4.0	96.0	-0.15962197264726355	-0.15961229403084143	-0.1596074144161558	-0.15825305676836662	-0.15825305676836662	-0.15825025114076946	0.07423623924666449	0.07424279221863865	0.07423844843710745	-0.40090850904115904	-0.40090443442754375	-0.40089950067321645	-0.3992882443293507	-0.3992952371818801	-0.39929213605311364
1.0	0.45	1.0	0.0	4.0	96.0	-0.15952445634172024	-0.15951503802746636	-0.15951583279043557	-0.15817437011976798	-0.15817437011976798	-0.1581680958428953	0.07332461562554927	0.07332999760909625	0.07333117432338904	-0.4007537978766598	-0.40074874970537644	-0.40074254274125043	-0.3992155486732505	-0.39922510493460206	-0.39921952958473245
1.0	0.46	1.0	0.0	4.0	96.0	-0.1594435266064354	-0.15943784733942523	-0.15940559899905454	-0.15809445912627829	-0.15809445912627829	-0.15810146141309883	0.07235746766098845	0.0723722682697328	0.07235565771051504	-0.40068966296901093	-0.4006760305665752	-0.4006671470446151	-0.39900408689732586	-0.39902201876288834	-0.399018830010521
1.0	0.47	1.0	0.0	4.0	96.0	-0.15938124222657765	-0.15935335754918115	-0.1593293784700915	-0.15803009649280325	-0.15803009649280325	-0.15804492446464546	0.07137043235284012	0.0713929899774613	0.07137155513043394	-0.40052408887459306	-0.40049433270878054	-0.4004832852039516	-0.398865899052422	-0.3988948844903783	-0.39888022091369135
1.0	0.48	1.0	0.0	4.0	96.0	-0.15923574606974508	-0.15923993077392137	-0.15923291903088596	-0.15784638918430977	-0.15784638918430977	-0.1578472270872033	0.07045417386701401	0.0704517371538286	0.07044939482938842	-0.40038594516749826	-0.4003913733968631	-0.40038911134837285	-0.3988384063257309	-0.3988355350889412	-0.3988400078832312
1.0	0.49	1.0	0.0	4.0	96.0	-0.15911885374456586	-0.15911906217167793	-0.15911953820587946	-0.15769351467060969	-0.15769351467060969	-0.15770481083046037	0.06944326737551712	0.06944628516878705	0.06943999581757906	-0.40026867271535965	-0.400271398912407	-0.40027190985277183	-0.39873103178327896	-0.39872795142344303	-0.3987288138323185
1.0	0.5	1.0	0.0	4.0	96.0	-0.1590373890945693	-0.15903823931429534	-0.1590590911300277	-0.15768729106570342	-0.15768729106570342	-0.15768022821163308	0.068586256548203	0.0685831006598166	0.06860257921479511	-0.4001301005887717	-0.40013404600312774	-0.4001295098053594	-0.3985413542377416	-0.3985458221500026	-0.39854335273186264
1.0	0.51	1.0	0.0	4.0	96.0	-0.1589897778017415	-0.15898784630060997	-0.15898935280432241	-0.15759163698406928	-0.15759163698406928	-0.15759122057385747	0.06758291667643435	0.06758572461692545	0.06758423221147833	-0.39995016503043396	-0.3999529442394244	-0.3999498626997229	-0.3983613589440081	-0.39836184378763156	-0.39836325500964603
1.0	0.52	1.0	0.0	4.0	96.0	-0.15888247017003726	-0.15887147958695103	-0.15887252175519473	-0.15748485457134398	-0.15748485457134398	-0.157495643964577	0.06657218840263937	0.06658221818558038	0.06656915161144682	-0.39984211687224863	-0.39984649329249905	-0.3998402897551698	-0.3981644940232628	-0.3981636557103759	-0.39816407518612024
1.0	0.53	1.0	0.0	4.0	96.0	-0.15878459959412594	-0.15878858066926116	-0.15879925894306038	-0.15738639474164945	-0.15738639474164945	-0.15736521654304295	0.06558580478328356	0.0655783980864159	0.06559303611172328	-0.3996676698955467	-0.39967203052195677	-0.39966983197046513	-0.3980138030415992	-0.398008532994918	-0.3980133105815292
1.0	0.54	1.0	0.0	4.0	96.0	-0.1587179917722168	-0.15871673160410163	-0.15872381262771595	-0.15730459469177108	-0.15730459469177108	-0.1572923837306888	0.06458206876651297	0.06458052752059507	0.06458957154140896	-0.3994831602981014	-0.399481167797023	-0.3994808328403558	-0.397815617335447	-0.397818747975219	-0.3978176394520549
1.0	0.55	1.0	0.0	4.0	96.0	-0.1586112234707467	-0.15861232007465706	-0.15860512450341094	-0.15723346690219225	-0.15723346690219225	-0.15723518973369033	0.06357207004962942	0.06357050029747782	0.06356793279969222	-0.39929159153677063	-0.39929060891006835	-0.3992899778597502	-0.3976270653909545	-0.39762856420328235	-0.39762892650237225
1.0	0.56	1.0	0.0	4.0	96.0	-0.15857555209733465	-0.15853174799942993	-0.15851722548817151	-0.1567436293768446	-0.1567436293768446	-0.15666512987993642	0.062454361207556645	0.062440635975413335	0.06241030312574189	-0.39888726246486367	-0.39894632443151096	-0.3990005718336941	-0.39781072845818455	-0.3976770956885564	-0.3977578333945576
1.0	0.57	1.0	0.0	4.0	96.0	-0.15848599565274882	-0.15844016873293512	-0.15839800525974376	-0.1567033834893863	-0.1567033834893863	-0.15659001540282205	0.06135246953442779	0.061322423266224606	0.06128689329129548	-0.3989369478649084	-0.3989622330290826	-0.39903375025837	-0.3973098303365013	-0.39717887666234825	-0.39723625703455556
1.0	0.58	1.0	0.0	4.0	96.0	-0.15838253935608887	-0.15834088471298494	-0.158297517987707	-0.15657383046801904	-0.15657383046801904	-0.15641951704297213	0.06071147478402455	0.06069801438626468	0.06064008919695089	-0.3986215805851993	-0.39869139395346004	-0.39874275837593276	-0.39751902574229575	-0.39735611281559635	-0.39746665191215363
1.0	0.59	1.0	0.0	4.0	96.0	-0.15824150365175338	-0.1583366700838781	-0.15830423089751802	-0.15635732860631596	-0.15635732860631596	-0.15638059754283262	0.05920282661342199	0.05907347722431466	0.05915455718373931	-0.3982429146161357	-0.39833490879775285	-0.39840403818614206	-0.3970123954170993	-0.3968888913248736	-0.39695459340865
1.0	0.6	1.0	0.0	4.0	96.0	-0.15821179787206213	-0.15821989813008644	-0.15820856033273364	-0.15640170356767585	-0.15640170356767585	-0.15623582829260865	0.05846844698651807	0.05843326730043229	0.05844271956378558	-0.3982033759738812	-0.39829054705212635	-0.3983086672366072	-0.39690083970659507	-0.39678123616908706	-0.39688881603998316
1.0	0.61	1.0	0.0	4.0	96.0	-0.15812977611078058	-0.15798332841441728	-0.15793548560217593	-0.15615746791703577	-0.15615746791703577	-0.15604884438338595	0.05715213384827916	0.057186133860205934	0.05709425060180603	-0.3982185174888662	-0.39820152994717045	-0.39823946779068486	-0.3965362990125326	-0.3964300424590454	-0.39650640334660325
1.0	0.62	1.0	0.0	4.0	96.0	-0.1581198913725516	-0.15809539389879249	-0.15807018893391447	-0.1565946985154788	-0.1565946985154788	-0.1566054316088298	0.05628850420638612	0.05631438262100607	0.05629055958984833	-0.3976937729344615	-0.39768312835009073	-0.39766869960934126	-0.3961335978977437	-0.3961566261270159	-0.39615772631763785
1.0	0.63	1.0	0.0	4.0	96.0	-0.15805652000814774	-0.15803082346158903	-0.15801183442956196	-0.15654440260662664	-0.15654440260662664	-0.15655262006604184	0.055253794277258954	0.055279019707990866	0.05525927139934938	-0.3974357729571246	-0.39741993053245744	-0.397410254708919	-0.39586267472645814	-0.3958856493530057	-0.39588064063379236
1.0	0.64	1.0	0.0	4.0	96.0	-0.15797755980777028	-0.15796048635023638	-0.15793474264789517	-0.15643553211381575	-0.15643553211381575	-0.15643770331030332	0.05413826618211643	0.05415999253584456	0.05413740752020337	-0.39716363930713033	-0.397147330456101	-0.3971314016514164	-0.39560985172858987	-0.3956380472067518	-0.395636989583093
1.0	0.65	1.0	0.0	4.0	96.0	-0.15791433901822555	-0.15789589185850245	-0.15787125639793004	-0.15638144082618458	-0.15638144082618458	-0.15639001862755766	0.053074199292366384	0.05309715551639559	0.053075809993318096	-0.3968782115420608	-0.3968655650459196	-0.39685362721905915	-0.3953225950181359	-0.39534689235673853	-0.3953454196516193
1.0	0.66	1.0	0.0	4.0	96.0	-0.15784166239970168	-0.1578136937197738	-0.15780998050164552	-0.15624160197611048	-0.15624160197611048	-0.15624422695036125	0.05195863219199616	0.0519734761894848	0.05196057425510923	-0.39656938396127983	-0.3965664492542782	-0.39656117970644206	-0.39510665315102245	-0.3951153390691818	-0.3951134784616686
1.0	0.67	1.0	0.0	4.0	96.0	-0.1577828486245371	-0.15776011977094098	-0.1577617509686902	-0.15620777540550873	-0.15620777540550873	-0.15620539093941632	0.05083927505635819	0.0508545721761479	0.05084675124640741	-0.396267495022833	-0.3962644671091304	-0.39626168736135975	-0.3947556553626051	-0.3947618357168637	-0.3947612905356465
1.0	0.68	1.0	0.0	4.0	96.0	-0.15773691405191412	-0.1577006071610904	-0.15770218687197507	-0.15614917179074	-0.15614917179074	-0.1561251189198593	0.049716062076644585	0.04974360050685275	0.049732357103876856	-0.3959514879615781	-0.3959518700574326	-0.3959300138101703	-0.3944445855448697	-0.3944615665235468	-0.3944723168450881
1.0	0.69	1.0	0.0	4.0	96.0	-0.15768507399524287	-0.15764884007584454	-0.1576525746839089	-0.15609870510539378	-0.15609870510539378	-0.15608004798923933	0.04858582364574066	0.04861079942187539	0.04859983083403138	-0.39562637921587407	-0.39562078043627597	-0.39560393263834337	-0.39409601548334056	-0.394114154067663	-0.3941173975662263
1.0	0.7	1.0	0.0	4.0	96.0	-0.15758936803369722	-0.15760040658409596	-0.15760941777216672	-0.15597039624778367	-0.15597039624778367	-0.15591701479731637	0.04746859150164978	0.04746199557108225	0.04748736351712807	-0.39527880657677333	-0.39527915912877093	-0.395260406026521	-0.3938539347511138	-0.39386519944578263	-0.3938678591507364
1.0	0.71	1.0	0.0	4.0	96.0	-0.15757532529061397	-0.15756292043964149	-0.15755664425289276	-0.15595221060168238	-0.15595221060168238	-0.15592689946611088	0.0463025219728631	0.04631149697894902	0.04630764820972885	-0.3949274044861368	-0.3949313856002028	-0.3949170843876614	-0.39343443437155307	-0.39344145327585794	-0.3934520635825566
1.0	0.72	1.0	0.0	4.0	96.0	-0.15753290261950853	-0.15750642215952831	-0.15750524592380516	-0.1558844736123019	-0.1558844736123019	-0.15585233847774121	0.04514494593929156	0.045167727134208385	0.04515695535407714	-0.3945481077587921	-0.3945500922062902	-0.39453160994770187	-0.39311961716940075	-0.3931277381777724	-0.3931426270582445
1.0	0.73	1.0	0.0	4.0	96.0	-0.15746577041255597	-0.15745624749001386	-0.15745388812724367	-0.15581954724049846	-0.15581954724049846	-0.15579351465327546	0.04397428255233338	0.043980970790221285	0.043981631417412466	-0.39418225314426464	-0.3941896906446919	-0.39417330965260394	-0.3927411519278488	-0.39275118916983026	-0.39276275939809224
1.0	0.74	1.0	0.0	4.0	96.0	-0.15742104125656795	-0.15740681107234805	-0.15739148335289904	-0.15574570000139723	-0.15574570000139723	-0.15572825712118382	0.04281912800053396	0.04283404169292737	0.04281506732573526	-0.3937837082200347	-0.393798905243301	-0.3937748219830774	-0.3924042023936726	-0.39241560029457934	-0.3924337124556724
1.0	0.75	1.0	0.0	4.0	96.0	-0.15737865190115552	-0.15735942944989106	-0.15735519089851444	-0.15568891804616042	-0.15568891804616042	-0.1556658189223467	0.041643941102604824	0.04166390675665794	0.04164912166171697	-0.3934314126669722	-0.39344436053681586	-0.39342081470102713	-0.3919897298224702	-0.3919988776067871	-0.39201541986624544
1.0	0.76	1.0	0.0	4.0	96.0	-0.15734839442315296	-0.15731665398592695	-0.1573115408161751	-0.15565792921460653	-0.15565792921460653	-0.1556308910285586	0.0404295770967376	0.04045199564110481	0.04043933251352614	-0.39306417474429023	-0.39306083955160526	-0.393049293248941	-0.3915239397369816	-0.39153659037937655	-0.39154745280732545
1.0	0.77	1.0	0.0	4.0	96.0	-0.15732898635856024	-0.15730606266292002	-0.15731260193537552	-0.1556324525907925	-0.1556324525907925	-0.15560883498433117	0.039232528918807755	0.03925273833214366	0.0392460984297714	-0.3925611842616781	-0.392559834747759	-0.3925483831107876	-0.39114437041598554	-0.3911640529938599	-0.39116562303129687
1.0	0.78	1.0	0.0	4.0	96.0	-0.15730307073432193	-0.15726958784528214	-0.15726876500875359	-0.1555733739223389	-0.1555733739223389	-0.15554175506034032	0.037980949853391906	0.038005580260291875	0.03799667206943032	-0.39212156370112944	-0.3921224367350063	-0.3921002514182072	-0.39070861813457364	-0.39072338039924914	-0.3907411794483941
1.0	0.79	1.0	0.0	4.0	96.0	-0.15728113722187168	-0.15724465608833937	-0.15724937588910418	-0.15556316039451737	-0.15556316039451737	-0.15553758440316404	0.03673882770533092	0.03676669477502205	0.03675785190818915	-0.3916726893876037	-0.3916726937820885	-0.39165550839257235	-0.3902155556767564	-0.39022864125861534	-0.39024258592545447
1.0	0.8	1.0	0.0	4.0	96.0	-0.15724691696649626	-0.15721301196921847	-0.157209439313144	-0.1554469738756202	-0.1554469738756202	-0.15545452353743447	0.0354999032108624	0.03552233643597478	0.035503851923486734	-0.391191870590684	-0.3911889693085762	-0.39118650294012913	-0.3898402969636911	-0.389850092006173	-0.38984820120014235
1.0	0.81	1.0	0.0	4.0	96.0	-0.15722847968331377	-0.1572219920189033	-0.1572228388652833	-0.15543101355232106	-0.15543101355232106	-0.15541139608463375	0.03425201920895	0.03426108548458405	0.034259093278309886	-0.39067611164419364	-0.3906799756374936	-0.39066861031959227	-0.389374587509654	-0.38938265766165314	-0.38939126148303227
1.0	0.82	1.0	0.0	4.0	96.0	-0.15722196241159783	-0.1571784586973712	-0.1571883790655452	-0.15543263742530622	-0.15543263742530622	-0.15539156899102988	0.03296323420382733	0.032993032685381514	0.03298688700039198	-0.3902095886154316	-0.39021130304231333	-0.3901907126911952	-0.3888407659719057	-0.38885101367411606	-0.388872912628148
1.0	0.83	1.0	0.0	4.0	96.0	-0.15720213796927013	-0.15718114689019685	-0.15718468800348898	-0.15537732377858263	-0.15537732377858263	-0.15534721626521397	0.03167899265480241	0.03169372696044425	0.0316898376932756	-0.3897045223475593	-0.3897116500766415	-0.3896954603603802	-0.3883337238267228	-0.3883386779175387	-0.3883514756481833
1.0	0.84	1.0	0.0	4.0	96.0	-0.1572097652750864	-0.15715202802147513	-0.1571662969975583	-0.15537173166033047	-0.15537173166033047	-0.1553466851664842	0.03037338835686841	0.030413266231240146	0.030402391228690633	-0.3891682292768384	-0.38916262923578393	-0.38914845597703773	-0.3878196865481806	-0.3878333351783417	-0.3878436871947385
1.0	0.85	1.0	0.0	4.0	96.0	-0.15720445900799113	-0.1571589640613914	-0.1571673479383131	-0.1553763247734376	-0.1553763247734376	-0.1553429030948019	0.029090066608865983	0.029122008724916514	0.029112079366183728	-0.38863777657616216	-0.38863567931722387	-0.38861790933813495	-0.3872536234627387	-0.38726782618302164	-0.3872840298472647
1.0	0.86	1.0	0.0	4.0	96.0	-0.15718476023863814	-0.1571655274166289	-0.1571647478292944	-0.15531638539497045	-0.15531638539497045	-0.15529347390354314	0.027742835194115193	0.027755603778568845	0.02775124531721172	-0.38803985482607134	-0.3880417484952743	-0.3880304432278215	-0.3867505010748581	-0.38675473015168166	-0.386766626785277
1.0	0.87	1.0	0.0	4.0	96.0	-0.15718616099205904	-0.15716676884283023	-0.1571677480000038	-0.15530114333753514	-0.15530114333753514	-0.15527973069789058	0.026394466962323098	0.02640773236032713	0.026403845038483774	-0.38746571643573624	-0.3874671308183824	-0.3874573371768219	-0.38617084369965854	-0.38617507871139284	-0.3861854274611433
1.0	0.88	1.0	0.0	4.0	96.0	-0.1572057188826527	-0.15717374755132904	-0.15718071170966186	-0.15529353255866482	-0.15529353255866482	-0.15527768549383428	0.025059828668346468	0.025082316686328796	0.025073015184096884	-0.38687373505997613	-0.3868703134377083	-0.38686193072459396	-0.3855887559012534	-0.3855973554529989	-0.38560392841583335
1.0	0.89	1.0	0.0	4.0	96.0	-0.1572088891483935	-0.15719247109610446	-0.1571918276773816	-0.15528102550861644	-0.15528102550861644	-0.1552646886693752	0.02368642125635092	0.02369781284370895	0.023692682318768858	-0.3862680922890034	-0.38626780222827356	-0.3862600292931433	-0.384975871682085	-0.3849802839811033	-0.3849877742478875
1.0	0.9	1.0	0.0	4.0	96.0	-0.15720959055591013	-0.15719297547948902	-0.15719745970142393	-0.15528016632034655	-0.15528016632034655	-0.15525573333705914	0.022334344797358602	0.022348714181039637	0.02234539136399434	-0.3856645899626747	-0.38566677265903077	-0.38565865503199914	-0.38437304140603507	-0.3843794148780108	-0.3843896888347455
1.0	0.91	1.0	0.0	4.0	96.0	-0.15726225196844482	-0.15723024224257698	-0.1572348479689969	-0.15529338197632395	-0.15529338197632395	-0.1552798522244538	0.020920241831727436	0.020944023775574156	0.02093490571550697	-0.3849812606943977	-0.38497624164914107	-0.3849713273109132	-0.38372049138000786	-0.38372817155352273	-0.3837342527455596
1.0	0.92	1.0	0.0	4.0	96.0	-0.1572464922155125	-0.15721622748191758	-0.15722377124696152	-0.15525092643255023	-0.15525092643255023	-0.15523274260614728	0.01949048776968134	0.01951332543470108	0.019507191231424373	-0.3843016536268658	-0.38429976833541757	-0.3842922562067154	-0.3831489617884631	-0.38315515648496673	-0.3831636352893293
1.0	0.93	1.0	0.0	4.0	96.0	-0.15729412664110998	-0.1572594494967176	-0.1572710831221313	-0.15524921057599028	-0.15524921057599028	-0.15522809636152954	0.018045849082576577	0.01807091812831296	0.018065278424465987	-0.3836080404504406	-0.3836044918889459	-0.38359501973764204	-0.3824664801095554	-0.38247652997762466	-0.38248552884888687
1.0	0.94	1.0	0.0	4.0	96.0	-0.15734811665243406	-0.157301137666788	-0.15731420683710567	-0.1553048522151361	-0.1553048522151361	-0.15528386774452183	0.01661975326550029	0.016651349972074795	0.016642870699010597	-0.38292253918515645	-0.3829177208486031	-0.3829098127367387	-0.38172371230948665	-0.3817315939033735	-0.3817413286922623
1.0	0.95	1.0	0.0	4.0	96.0	-0.15736604912868404	-0.15734640188529245	-0.15734767630572127	-0.1553103391437974	-0.1553103391437974	-0.1552955458209646	0.01517686356907668	0.015197781016179362	0.015181382225905267	-0.3821509100574698	-0.3821595394925651	-0.38214212877442516	-0.38107405068633243	-0.38108272681238226	-0.3810983895583467
1.0	0.96	1.0	0.0	4.0	96.0	-0.1574062844389424	-0.15739853513555296	-0.1573994902655391	-0.1552989109558416	-0.1552989109558416	-0.15530422281201664	0.01367209616747099	0.013683861456882383	0.013678367139840162	-0.3814259167293235	-0.38142395125063133	-0.38142601445357793	-0.38030879211029917	-0.3803093596619632	-0.38031074567760886
1.0	0.97	1.0	0.0	4.0	96.0	-0.15745617834096867	-0.15745988504473685	-0.15745616300927862	-0.1553531068733721	-0.1553531068733721	-0.155354568539041	0.012190698061446098	0.012189556179027896	0.012190026207364533	-0.380690155412854	-0.38069193042399146	-0.38068988775121104	-0.37949466271963633	-0.37949640384328887	-0.3794971058738456
1.0	0.98	1.0	0.0	4.0	96.0	-0.15750215088890537	-0.15750957552323777	-0.157506947180016	-0.15536390400752184	-0.15536390400752184	-0.15535676262866643	0.010697030052668534	0.010702671446705544	0.010697261121157927	-0.3799068612663783	-0.37991552160862785	-0.37990761594472605	-0.37876410972029334	-0.3787661084486553	-0.3787746863206629
1.0	0.99	1.0	0.0	4.0	96.0	-0.15760230711424733	-0.15759588821078047	-0.1576023454460484	-0.15544019827527636	-0.15544019827527636	-0.15543618571082854	0.009133733770871705	0.009136658811926974	0.009136842150358683	-0.3790666639750385	-0.3790666155427754	-0.37906174419614735	-0.37790884799079116	-0.3779091325610443	-0.37791039034038776
1.0	1.0	1.0	0.0	4.0	96.0	-0.15765768432362312	-0.15767961221435778	-0.1576114673636083	-0.15545536516352745	-0.15545536516352745	-0.1555645288078313	0.007581742033376254	0.0075830268313990395	0.007537653607438297	-0.37823113344709114	-0.37818728398923324	-0.37820804912379075	-0.3770687039784169	-0.3771346161580435	-0.37708037748495865
1.0	1.01	1.0	0.0	4.0	96.0	-0.15775229796949097	-0.15775595930372932	-0.15771055652355712	-0.15549600611929854	-0.15549600611929854	-0.15557814976396528	0.005987264373749817	0.006000750327630227	0.005957514991534104	-0.37737416529014634	-0.37735143418766554	-0.3773590717629249	-0.3762201430283393	-0.37625185322944826	-0.37622488166151913
1.0	1.02	1.0	0.0	4.0	96.0	-0.15783362114076524	-0.1578306182518871	-0.1577637362964419	-0.15554439171357565	-0.15554439171357565	-0.15566508514323027	0.004402129811950243	0.004435900401014266	0.004372519383372024	-0.37648660416171315	-0.37646097756027314	-0.37648237558409176	-0.37536518115563433	-0.3753986051761552	-0.37536664784158746
1.0	1.03	1.0	0.0	4.0	96.0	-0.15792470190432314	-0.15792680156588823	-0.15786056650082642	-0.15561995166145295	-0.15561995166145295	-0.1557280577135422	0.0028198417662876926	0.0028425489956580806	0.002784599874719582	-0.37560597223826186	-0.37558591299606475	-0.37560529960745065	-0.3744482513343484	-0.37447413767418664	-0.37444829809438596
1.0	1.04	1.0	0.0	4.0	96.0	-0.1580192392724624	-0.15802105466804428	-0.15795969441545232	-0.15569331493260996	-0.15569331493260996	-0.1558082222695839	0.0011353646865814879	0.0011738968005933874	0.0011090190595283319	-0.37463923533530985	-0.37461403665973053	-0.3746320515182834	-0.3735112389418625	-0.37356271038558636	-0.37352463584649886
1.0	1.05	1.0	0.0	4.0	96.0	-0.15815246222162893	-0.1581322717416248	-0.15810630539284984	-0.15577419333205034	-0.15577419333205034	-0.1558664061810846	-0.0005527884998225037	-0.0005161908426751023	-0.0005612125579246819	-0.37362865226114245	-0.37360913993015715	-0.3736205966290151	-0.3725747386633765	-0.37260827463391694	-0.3725817490485402
1.0	1.06	1.0	0.0	4.0	96.0	-0.15823352887371342	-0.15824599939921236	-0.1581677286068723	-0.1558405979556622	-0.1558405979556622	-0.1559567538758944	-0.002189421072871987	-0.002185416541623244	-0.0022365837741263757	-0.37269192178608657	-0.37265782554362353	-0.37267678315510017	-0.3715829521853435	-0.37163318804476186	-0.3715882819077472
1.0	1.07	1.0	0.0	4.0	96.0	-0.15835877215682492	-0.15835697350202585	-0.158319970035355	-0.15595525675548097	-0.15595525675548097	-0.1560307604505187	-0.003937568766503524	-0.003917256493622707	-0.003953861600154681	-0.3716368670973268	-0.37161470219702897	-0.3716272916918432	-0.37057798451776436	-0.3706075710470149	-0.3705807415221575
1.0	1.08	1.0	0.0	4.0	96.0	-0.15847517305622866	-0.1584726584435655	-0.15847930228314552	-0.1560691406068786	-0.1560691406068786	-0.15606170622088725	-0.0056454958876210656	-0.0056453733467461235	-0.005646114783018611	-0.37059614142599656	-0.3705968199246673	-0.3705997544754428	-0.36956331619135185	-0.36955963605600817	-0.36955997604768764
1.0	1.09	1.0	0.0	4.0	96.0	-0.15863130689040159	-0.1586445450187819	-0.15855482365699358	-0.15614586211717363	-0.15614586211717363	-0.1562851303892235	-0.007400022095112559	-0.007375609787603578	-0.0074511194205437135	-0.3695558153117785	-0.36953412326853047	-0.36955566394502887	-0.3684048190541006	-0.36844875070395827	-0.36841169543001473
1.0	1.1	1.0	0.0	4.0	96.0	-0.15875055936179489	-0.1587513612162767	-0.1587693954776409	-0.1562870509116016	-0.1562870509116016	-0.1562516244960856	-0.009191291943824021	-0.009203082788952644	-0.00918275746924999	-0.36839809719805394	-0.3684037990758696	-0.3683968608988759	-0.3674021574939636	-0.3673976475272793	-0.36740467968559126
1.0	1.11	1.0	0.0	4.0	96.0	-0.1589492466251507	-0.1589510359329092	-0.15890400554164655	-0.15637323285544907	-0.15637323285544907	-0.1564653913343183	-0.010999741267069384	-0.010979308186205858	-0.011027252930512134	-0.36724721124477516	-0.36723117706166086	-0.36723502656217116	-0.3662426116009758	-0.36628703420149983	-0.36625960483651027
1.0	1.12	1.0	0.0	4.0	96.0	-0.15909163682247646	-0.15908687526122406	-0.15899677198326065	-0.15648330363435106	-0.15648330363435106	-0.1566316042803479	-0.01284283495771217	-0.012801107572694	-0.012890397971608621	-0.366111230088724	-0.3660898570174628	-0.36611505891359114	-0.36505646849931667	-0.36509968504535145	-0.36506625534251697
1.0	1.13	1.0	0.0	4.0	96.0	-0.15925765404103176	-0.15925249533726057	-0.15916685555909763	-0.1566362932587334	-0.1566362932587334	-0.156772224374752	-0.014704556899079789	-0.014668998230925892	-0.014752289340250017	-0.36493174542326884	-0.3649172602013658	-0.36493811461658016	-0.3638209080143069	-0.3638505486788987	-0.36382697814221293
1.0	1.14	1.0	0.0	4.0	96.0	-0.1594316131108399	-0.15944439771832666	-0.159334576660893	-0.15676920099446426	-0.15676920099446426	-0.15690895203077865	-0.01660707535984827	-0.016591609433406644	-0.016673221832292848	-0.3636716395034355	-0.36363689556568646	-0.3636614051462068	-0.36259289079622103	-0.3626676281028841	-0.36261885817060857
1.0	1.15	1.0	0.0	4.0	96.0	-0.15962787626034977	-0.15963190242506345	-0.15957754053099604	-0.15693879765452157	-0.15693879765452157	-0.15703216703433834	-0.01856245883090246	-0.018543747286183795	-0.01859049315887573	-0.36234829004048974	-0.36233299761973736	-0.3623456546448191	-0.3613488790885982	-0.36137901304503905	-0.36135698322679466
1.0	1.16	1.0	0.0	4.0	96.0	-0.15983214846434693	-0.15979496155384085	-0.1597223177969324	-0.15704193936761054	-0.15704193936761054	-0.15720889083088244	-0.020517581816812028	-0.02046627076941488	-0.02056378125163495	-0.36107515155907144	-0.3610390229147623	-0.3610688427264323	-0.3600675911892432	-0.3601058670929585	-0.36006042568989916
1.0	1.17	1.0	0.0	4.0	96.0	-0.1600224025182681	-0.16000430891897865	-0.1599327723235308	-0.15724770377882127	-0.15724770377882127	-0.1573931358682284	-0.02250608223900063	-0.022459739799986556	-0.02254671149335514	-0.3597328839935266	-0.3597178362999214	-0.3597440059854573	-0.35868107476183514	-0.3587077149616408	-0.3586794369884469
1.0	1.18	1.0	0.0	4.0	96.0	-0.16028453034821788	-0.16026146604688	-0.16021163927171003	-0.15743537153752174	-0.15743537153752174	-0.15755549577593408	-0.02454519995103643	-0.024499537463863377	-0.0245667795401053	-0.3582951036618039	-0.35828350319481117	-0.35829591191426574	-0.3572968609729154	-0.3573184157271299	-0.3573094578618711
1.0	1.19	1.0	0.0	4.0	96.0	-0.1604947798770791	-0.16042478218444658	-0.16036864253256328	-0.1576161416870008	-0.1576161416870008	-0.15779399219085324	-0.026597469126548864	-0.026493700299636214	-0.026618510919957896	-0.3569202070171338	-0.3569002942134942	-0.356929040015479	-0.35588222514636514	-0.35592303587704227	-0.3558949828112387
1.0	1.2	1.0	0.0	4.0	96.0	-0.16074473398044173	-0.16073054931500824	-0.16071086323488615	-0.15785300862469562	-0.15785300862469562	-0.15790090976823412	-0.028729534233759693	-0.02870678414576064	-0.028742606467619183	-0.3553723312180839	-0.3553673239173538	-0.35537116746775504	-0.3543714654534467	-0.3543771175928633	-0.35437179178575096
1.0	1.21	1.0	0.0	4.0	96.0	-0.16100875106682735	-0.16100437543976237	-0.16097083994223516	-0.15806030537672314	-0.15806030537672314	-0.1581107615133314	-0.030873155975695423	-0.03086575012005861	-0.03089841242137765	-0.3538396759210964	-0.353837117207524	-0.35384297286822386	-0.35283114218230366	-0.35283598276374445	-0.35283055817884346
1.0	1.22	1.0	0.0	4.0	96.0	-0.16128887123351052	-0.16128329885791673	-0.16123701624520342	-0.1582857431449652	-0.1582857431449652	-0.1583602909713539	-0.03305403217645868	-0.03303466670359253	-0.03308372012030966	-0.3522676301002567	-0.35226393392266636	-0.35227133559828505	-0.3512446468622966	-0.35125333808336384	-0.35125025807019095
1.0	1.23	1.0	0.0	4.0	96.0	-0.16160242690447882	-0.16158991986805807	-0.1615262374134351	-0.15851292360905977	-0.15851292360905977	-0.15862122123981856	-0.035287630639472704	-0.03526333839904122	-0.03533995918748722	-0.3506342949918486	-0.35063204262764186	-0.3506407612356839	-0.3495870269775845	-0.34960309988076527	-0.3495914334919813
1.0	1.24	1.0	0.0	4.0	96.0	-0.1618954716963932	-0.16187268282365802	-0.16181923131217138	-0.1587681685184154	-0.1587681685184154	-0.1588745871816847	-0.03757148820590738	-0.03753880446166929	-0.03760790363877768	-0.34896176080353797	-0.34895660201650786	-0.34896552519824864	-0.34790854472462085	-0.3479244665939089	-0.34791463357284713
1.0	1.25	1.0	0.0	4.0	96.0	-0.16220663355943463	-0.16218475827156434	-0.16212729347952956	-0.1590150609600156	-0.1590150609600156	-0.15913960907204197	-0.03988989294591888	-0.039851262838124894	-0.039928580285335344	-0.34723152441621713	-0.34722335262944937	-0.34723761598350833	-0.3461899553774308	-0.34621492967023565	-0.34619616673489473
1.0	1.26	1.0	0.0	4.0	96.0	-0.16256307307412157	-0.16252089752006676	-0.1624357525508317	-0.15927094255790417	-0.15927094255790417	-0.15944588031306325	-0.04223036542954291	-0.04216915080616057	-0.04229333008699322	-0.34547803770673324	-0.34547054037907665	-0.3454906288177308	-0.3443927304228379	-0.34441307112870145	-0.3444003856168227
1.0	1.27	1.0	0.0	4.0	96.0	-0.162923136686869	-0.1628690731535059	-0.16278031928486164	-0.15956180149742297	-0.15956180149742297	-0.15975685207490337	-0.04466685282127696	-0.04457989655880476	-0.04471679676457532	-0.3436457224742721	-0.34364379151070457	-0.34367026193109673	-0.34250833706115286	-0.3425325639835208	-0.34252083604784195
1.0	1.28	1.0	0.0	4.0	96.0	-0.16315941494217684	-0.16320632509102087	-0.16321897968632212	-0.15992254315020388	-0.15992254315020388	-0.15985113312699523	-0.04714592980171118	-0.04717860425915548	-0.04714449785529537	-0.34172646799593465	-0.34174585051751355	-0.3417180984923557	-0.3406371791809834	-0.3406294399154511	-0.3406496097709984
1.0	1.29	1.0	0.0	4.0	96.0	-0.16360960704498617	-0.16361869889547248	-0.16364289916371821	-0.1602712839486881	-0.1602712839486881	-0.1602327440878076	-0.0496763906477443	-0.0496862669838089	-0.04965827900109622	-0.3397663005807841	-0.3397682207014624	-0.3397610346640812	-0.33858948578170883	-0.3385892404985697	-0.33859442327160166
1.0	1.3	1.0	0.0	4.0	96.0	-0.16408316993951616	-0.16402275445488912	-0.16397060085687284	-0.16053879034956653	-0.16053879034956653	-0.1606848406537075	-0.052271153793409	-0.05219737764558383	-0.052297094922199645	-0.33773882283798645	-0.33772774472772743	-0.3377593399124444	-0.3365366730195282	-0.33654941524517534	-0.33652961171497414
1.0	1.31	1.0	0.0	4.0	96.0	-0.16449431197341596	-0.16445302894810235	-0.1643947032002283	-0.16089741777668704	-0.16089741777668704	-0.16103154413088727	-0.05492130538514188	-0.05485348253679929	-0.054949257179969124	-0.3356489168876165	-0.33564728023760065	-0.3356666739765322	-0.3343796156871007	-0.3344013544649432	-0.33439109057352007
1.0	1.32	1.0	0.0	4.0	96.0	-0.16586866262902136	-0.16586269492030833	-0.16585469811124878	-0.16203548274981971	-0.16203548274981971	-0.1620366060449702	-0.06166489615683062	-0.0616694436813914	-0.06166450709780894	-0.33093377939492863	-0.33092541420967314	-0.3309335604955126	-0.32765369283068324	-0.32764763784529033	-0.327648895565367
1.0	1.33	1.0	0.0	4.0	96.0	-0.1658722834717578	-0.1658725329518682	-0.1658649661306498	-0.16207287843675447	-0.16207287843675447	-0.1620717248979861	-0.06245157192218087	-0.06245884011645883	-0.062454012717075576	-0.3299099857875346	-0.3299039077622761	-0.32991079967473563	-0.3275857893472255	-0.3275825352402056	-0.3275825508782369
1.0	1.34	1.0	0.0	4.0	96.0	-0.16589398597180763	-0.16587370975082513	-0.16588254071682232	-0.1621081707958343	-0.1621081707958343	-0.16211479916455107	-0.06324282871995594	-0.06322798249829381	-0.0632345233300302	-0.3288984331576191	-0.3288903265311678	-0.3288958765767473	-0.327510522272613	-0.327507086380179	-0.32750268409345706
1.0	1.35	1.0	0.0	4.0	96.0	-0.16642839696729372	-0.16642707568922413	-0.16642839852527577	-0.16256874095138574	-0.16256874095138574	-0.16256816820126332	-0.06618190840314318	-0.06618209625732388	-0.06618055471908299	-0.32644745373065925	-0.32644740662790767	-0.3264468269885169	-0.32498639352174374	-0.32498514517223087	-0.32498525239519144
1.0	1.36	1.0	0.0	4.0	96.0	-0.16696979103855333	-0.16697855053419805	-0.16697760201786038	-0.16298493526579816	-0.16298493526579816	-0.16297425278668173	-0.06918166651394497	-0.0691904455396054	-0.06918538187820909	-0.3239341841288274	-0.3239353710862895	-0.32393058948115466	-0.3224659406824639	-0.32246503573588803	-0.3224680680332749
1.0	1.37	1.0	0.0	4.0	96.0	-0.1676258497528478	-0.16762173392808746	-0.16762570804624047	-0.16354081521475816	-0.16354081521475816	-0.1635377865541931	-0.07233599914469276	-0.07233264318581789	-0.07233175687333637	-0.32125061403764454	-0.3212487639321092	-0.3212499468556636	-0.3196489705913494	-0.3196473715211578	-0.3196478746337787
1.0	1.38	1.0	0.0	4.0	96.0	-0.19310358760711954	-0.19292541610049563	-0.19306659045289992	-0.1900166162361575	-0.1900166162361575	-0.1901019280412671	-0.13395787047487515	-0.1339219140249566	-0.13389463098035403	-0.25301077950082584	-0.2528325477482766	-0.25290014156799356	-0.25207974496072166	-0.25221925834037123	-0.25202858346428947
1.0	1.39	1.0	0.0	4.0	96.0	-0.1939226225056339	-0.1937525621700936	-0.19389256386653056	-0.19089040101107377	-0.19089040101107377	-0.1909393047736204	-0.14400141565089883	-0.1439650532331908	-0.14391373094253168	-0.24527833864697784	-0.24506946830217893	-0.2451694503231435	-0.2442413006023265	-0.24438434729907754	-0.2441929287444218
1.0	1.4	1.0	0.0	4.0	96.0	-0.19467542993709833	-0.1945006689232604	-0.1946437642581882	-0.19166790979711115	-0.19166790979711115	-0.1917469526779904	-0.15518626475678657	-0.15515356616494463	-0.1551282589736595	-0.2367516347835135	-0.23655105882644048	-0.2366326370454767	-0.2356097061414044	-0.23573890635733438	-0.23555292250384993
1.0	1.41	1.0	0.0	4.0	96.0	-0.19535720691116887	-0.19510765264856528	-0.19530805921003758	-0.1923644460188928	-0.1923644460188928	-0.192476705464829	-0.16802732221810915	-0.1679922867289496	-0.1679108992232379	-0.22718391313908032	-0.226881765470522	-0.2270385456388012	-0.22586205387187772	-0.22604638759229642	-0.22576580898712678
1.0	1.42	1.0	0.0	4.0	96.0	-0.19585044457474368	-0.19561043687975221	-0.19589128588360372	-0.19297697149792253	-0.19297697149792253	-0.193005836282432	-0.18413895418268583	-0.18412366993006596	-0.18398577015080034	-0.2153529424796673	-0.2150512364347636	-0.21513327593707926	-0.21383243513599934	-0.21401749615956625	-0.21374717012024536
1.0	1.43	1.0	0.0	4.0	96.0	-0.19602571515755152	-0.19565961515856356	-0.19596844185502107	-0.19324040436313875	-0.19324040436313875	-0.19337514128814484	-0.20580123328843977	-0.2057425454043607	-0.20561392361242806	-0.199898026883834	-0.1994479583789903	-0.19964081969192407	-0.19814465323541663	-0.19834503436083323	-0.1980046290976375
1.0	1.44	1.0	0.0	4.0	96.0	-0.19478526308474317	-0.1943806649261061	-0.19460617101081829	-0.19221779598938518	-0.19221779598938518	-0.19248485844813315	-0.23923393965867082	-0.2391023358247898	-0.2390247069564599	-0.17721808594011598	-0.1767862793697808	-0.17706307472206964	-0.175173408657405	-0.17519125042463027	-0.1749261227242485
1.0	1.45	1.0	0.0	4.0	96.0	-0.0005528017325947966	-0.0005409881533838337	-0.0005030997012249403	-0.0006452906065066854	-0.0006452906065066854	-0.000668692652160445	-0.7499712143655085	-0.7499716889813585	-0.7499720409029211	0.0005217214745922805	0.000533508601155654	0.00048430247481565493	0.0006317532083802302	0.000636339814158832	0.0006546722196579395
1.0	1.46	1.0	0.0	4.0	96.0	-0.0005229595481295947	-0.0005094757669680987	-0.000483447879445213	-0.000643752505986244	-0.000643752505986244	-0.0006672122531523448	-0.7499714974647286	-0.7499719640201137	-0.7499722827744769	0.0004903989664644886	0.0005038713440099895	0.0004648080679463035	0.0006302607712683657	0.0006358193950147858	0.0006533073112639067
1.0	1.47	1.0	0.0	4.0	96.0	-0.0005155952905843957	-0.0005048630134074564	-0.0004763823969172008	-0.0006435003880684335	-0.0006435003880684335	-0.0006655347729429722	-0.7499715458051194	-0.7499720058319226	-0.7499723256415175	0.0004858239089557068	0.0004965448199599302	0.00045778162318165167	0.0006300276277331198	0.0006340460060078362	0.0006516510155375781
1.0	1.48	1.0	0.0	4.0	96.0	-0.0005051624548150954	-0.0004935984768739428	-0.0004674352918278801	-0.0006428639418982689	-0.0006428639418982689	-0.0006662207414583082	-0.749971594122236	-0.74997206128522	-0.7499723779498891	0.0004746092449081018	0.0004861635444760597	0.0004488835969429578	0.0006294176228491237	0.0006353066354386433	0.0006523646068576762
1.0	1.49	1.0	0.0	4.0	96.0	-0.000507696292373779	-0.0004936400583591964	-0.0004647459968324804	-0.0006426485752643134	-0.0006426485752643134	-0.0006658178914808943	-0.7499715935717113	-0.7499720624982249	-0.7499723831047839	0.0004746577238772935	0.0004887032083171573	0.0004462050179426071	0.0006292068561741381	0.0006344609922783716	0.000651961719808725


==> data/structure_factor_hamVars_+1.00_+0.00_+1.00_+0.000_cut.txt <==
N kx ky SxSx SySy SzSz sum
0 0.0 0.0 -0.16113915466849682 -0.1608722085964449 -0.16117856040262563 0.0
1 0.03779644730092272 0.007273929674533079 -0.16048547559242618 -0.1602221345064023 -0.16052771171466207 0.0019546018540768095
2 0.07559289460184544 0.014547859349066158 -0.15853779202592203 -0.15828397528481133 -0.15858669186169966 0.007781464495134338
3 0.11338934190276817 0.02182178902359924 -0.15533216007119277 -0.1550929881421044 -0.15539032341839643 0.01737445203587379
4 0.15118578920369088 0.029095718698132315 -0.15092352675538556 -0.1507053709754351 -0.15099538015195715 0.03056564578478954
5 0.1889822365046136 0.03636964837266539 -0.1453850196125969 -0.14519594437211908 -0.1454782183430033 0.047130741339848015
6 0.22677868380553634 0.04364357804719848 -0.138808419608099 -0.1386570443182279 -0.13893340076041732 0.06679105898082316
7 0.2645751311064591 0.05091750772173155 -0.13130601295620878 -0.13119945462007807 -0.13147364500030181 0.08921081109097867
8 0.30237157840738177 0.05819143739626463 -0.12301309541624995 -0.12295538163353541 -0.12323075931019274 0.11399068730758927
9 0.3401680257083045 0.06546536707079771 -0.11408944852282882 -0.1140818326159032 -0.11435678289095264 0.1406618596378827
10 0.3779644730092272 0.07273929674533078 -0.10471768372785135 -0.10476007510403416 -0.10502422356920672 0.16868794126647513
11 0.41576092031014994 0.08001322641986386 -0.09509769057672506 -0.0951847349569077 -0.0954275345753408 0.19747996355859382
12 0.4535573676110727 0.08728715609439695 -0.08543530018461133 -0.08553882001120051 -0.08578128897383486 0.22643451449792068
13 0.4913538149119954 0.09456108576893002 -0.07589131763945413 -0.07596158611742555 -0.07625114112962549 0.2550858787810622
14 0.5291502622129182 0.1018350154434631 -0.06651884535492254 -0.06652766014506124 -0.06687188006325855 0.28327153810432504
15 0.5669467095138409 0.10910894511799618 -0.057304652408937694 -0.05725261157979281 -0.05762272511628965 0.3110099345625472
16 0.6047431568147635 0.11638287479252926 -0.048223415817001826 -0.0481208156187061 -0.048487876076019926 0.3383578161558395
17 0.6425396041156863 0.12365680446706234 -0.03925922677766753 -0.03911730559749128 -0.03946285052612673 0.3653505407662818
18 0.680336051416609 0.13093073414159542 -0.03042073454091189 -0.03025009196803093 -0.030564087613451012 0.39195500954517354
19 0.7181324987175317 0.1382046638161285 -0.02175113242304968 -0.021562369102635173 -0.02183882376213742 0.4180375983797451
20 0.7559289460184544 0.14547859349066156 -0.013335257713002686 -0.013140935925004591 -0.013372475454878192 0.4433412545746819
21 0.7937253933193772 0.15275252316519464 -0.0053071562483967515 -0.005124939650364976 -0.005295813009990907 0.4674620147588147
22 0.8315218406202999 0.16002645283972772 0.002143467734997954 0.002289924435185169 0.002208579555998334 0.48983189539374883
23 0.8693182879212226 0.1673003825142608 0.008768649078958841 0.00886770856932385 0.00889792688944389 0.509724208205294
24 0.9071147352221454 0.1745743121887939 0.014282039230614418 0.01438516247639765 0.014469713068823829 0.5263268384434032
25 0.9449111825230682 0.181848241863327 0.01850489599503197 0.01871082510949414 0.018714164611172406 0.5391198093832659
26 0.9827076298239908 0.18912217153786004 0.021518655411358566 0.021861121091002217 0.021722672180257387 0.5482923723501856
27 1.0205040771249136 0.19639610121239312 0.023534671051808464 0.023987242799653433 0.023734954648495624 0.5544467921675249
28 1.0583005244258363 0.2036700308869262 0.024774407396751963 0.025302918526886195 0.024979970558543365 0.5582472201497489
29 1.096096971726759 0.21094396056145928 0.02543119479239807 0.026005075547763684 0.025644904154743783 0.5602710981624729
30 1.1338934190276817 0.21821789023599236 0.025635006687401412 0.026224199464877262 0.02585246329227542 0.5609015931121215
31 1.1296938137720236 0.2400396792595916 0.025939803659988502 0.026530093175154975 0.02616438295716444 0.5618242034598753
32 1.1254942085163655 0.26186146828319085 0.026851716388903976 0.0274455476575089 0.02709777153418953 0.5645849592481698
33 1.1212946032607074 0.28368325730679006 0.028363438094608045 0.028963910143575286 0.028645471241302248 0.569162743147053
34 1.1170949980050493 0.30550504633038933 0.03046313141090051 0.031074185248201366 0.03079553578809772 0.575522776114767
35 1.1128953927493912 0.32732683535398854 0.033134915066981865 0.0337611794490303 0.033531350787281124 0.5836173689708606
36 1.1086957874937333 0.34914862437758776 0.036359560834282226 0.03700571033147631 0.03683183900091371 0.5933870338342396
37 1.1044961822380752 0.370970413401187 0.04011512174039266 0.040784878470927356 0.04067193574556137 0.6047618596244487
38 1.1002965769824171 0.39279220242478624 0.04437720261098093 0.045072388574808074 0.04502326170090168 0.617662776554258
39 1.096096971726759 0.4146139914483855 0.04911895923548266 0.049838891157532754 0.04985474252626173 0.6320025165868445
40 1.091897366471101 0.4364357804719847 0.05431089658785638 0.055052299209881826 0.05513311530783829 0.6476862347731438
41 1.0876977612154428 0.45825756949558394 0.05992070784883611 0.06067801955090457 0.06082327028414076 0.6646119213514488
42 1.0834981559597847 0.4800793585191832 0.06591328734967403 0.06667902938993413 0.06688827398467176 0.6826705143918472
43 1.0792985507041266 0.5019011475427824 0.07225070680002231 0.07301572799433016 0.07328919779157074 0.7017455562534906
44 1.0750989454484685 0.5237229365663817 0.07889202675460458 0.07964550313770663 0.07998475184565668 0.7217122054055353
45 1.0708993401928106 0.5455447255899809 0.08579281919479753 0.08652197310454544 0.08693054286414044 0.7424352588310508
46 1.0666997349371525 0.5673665146135801 0.0929043514868057 0.09359389847877042 0.09407804105936451 0.7637662146925079
47 1.0625001296814944 0.5891883036371794 0.10017242369050099 0.10080379615370101 0.10137342610416007 0.7855395696159294
48 1.0583005244258363 0.6110100926607787 0.10753598969686078 0.10808636517140074 0.10875590739984202 0.8075681859356709
49 1.0541009191701782 0.6328318816843779 0.1149256098908251 0.11536685105659296 0.1161560703483059 0.8296384549632914
50 1.0499013139145201 0.6546536707079771 0.12226192378678745 0.12255961472030608 0.12349422340527048 0.8515056855799314
51 1.045701708658862 0.6764754597315763 0.12945434174934187 0.12956716983825398 0.13067881115529714 0.8728902464104604
52 1.041502103403204 0.6982972487551755 0.13640014473828493 0.13628005203706153 0.1376052527815765 0.8934753732244904
53 1.0373024981475458 0.7201190377787747 0.14298419855290592 0.14257787594703217 0.14415540019843973 0.9129073983659453
54 1.0331028928918877 0.741940826802374 0.1490794098068806 0.1483318987262139 0.15019771938942572 0.9307989515900876
55 1.0289032876362296 0.7637626158259733 0.15454810616948086 0.15340928490718128 0.15558874420480082 0.9467360589490303
56 1.0247036823805717 0.7855844048495725 0.15924471521522762 0.15767905580326994 0.16017640140529477 0.9602900960913596
57 1.0205040771249136 0.8074061938731718 0.16302053175857878 0.1610194189233687 0.16380619290906867 0.9710360672585835
58 1.0163044718692555 0.829227982896771 0.16573214302529163 0.1633258507680762 0.1663319595368285 0.9785798769977637
59 1.0121048666135974 0.8510497719203702 0.1672550313409049 0.16451902017688666 0.16763207835226132 0.9825960535376204
60 1.0079052613579393 0.8728715609439694 0.1675015970486944 0.16455147869657827 0.16762889323895977 0.9828718926517999
61 0.9743084193126748 0.8437758422458371 0.16391212137687314 0.16158680514039822 0.16438458238067044 0.9730734325655092
62 0.9407115772674101 0.8146801235477048 0.15414319796175646 0.15273828800217076 0.1548045291336628 0.9448759387651573
63 0.9071147352221455 0.7855844048495725 0.1403655677000029 0.13965199958968097 0.1411093489459422 0.9043168399031933
64 0.8735178931768808 0.7564886861514402 0.1244105650703275 0.12416687607490105 0.12519687177937322 0.8569642365921691
65 0.8399210511316162 0.727392967453308 0.1076678694755037 0.10774436368594942 0.10848766947121528 0.8070898263002357
66 0.8063242090863515 0.6982972487551756 0.09103427684266913 0.0913206087664864 0.09188461315364312 0.7574294224303659
67 0.7727273670410868 0.6692015300570432 0.07498698534885716 0.07538994638194803 0.0758543449120861 0.7094212003104586
68 0.7391305249958222 0.640105811358911 0.05971297936691444 0.06014336290784022 0.06056426464961973 0.6636105305919417
69 0.7055336829505575 0.6110100926607785 0.04522145320929708 0.04559274089951698 0.04600537685557728 0.6200094946319588
70 0.6719368409052929 0.5819143739626463 0.031390483276469164 0.03166644572399992 0.03207349259664861 0.578320345264685
71 0.6383399988600282 0.552818655264514 0.018040341745647937 0.01827262284158845 0.018648037204088728 0.5381509254588924
72 0.6047431568147635 0.5237229365663817 0.005120336028814899 0.005329197691820125 0.005658191106540458 0.49929764849474284
73 0.571146314769499 0.49462721786824937 -0.007385814044896776 -0.007231408533627284 -0.006960713024432436 0.46161198806461085
74 0.5375494727242343 0.46553149917011705 -0.01953835660976886 -0.01946753257574373 -0.019275599576148578 0.4249084349059062
75 0.5039526306789697 0.4364357804719847 -0.031408713379125715 -0.03143277630167702 -0.03134035133685146 0.38900808264991316
76 0.47035578863370503 0.4073400617738524 -0.04306518495912789 -0.043179934507907136 -0.04319597703262298 0.35374882716790934
77 0.4367589465884404 0.3782443430757201 -0.05457358601049835 -0.05476771094589595 -0.05488036162497117 0.3189682650862019
78 0.40316210454317575 0.3491486243775878 -0.0659990886124238 -0.06626535246318646 -0.06644128144780263 0.28448420114415446
79 0.3695652624979111 0.3200529056794555 -0.07740261698467242 -0.07773869002327768 -0.07794476640814336 0.2501038502514739
80 0.33596842045264647 0.29095718698132317 -0.08884531387399865 -0.08920385514483532 -0.08945670402124188 0.21568405062749152
81 0.3023715784073818 0.26186146828319085 -0.10029723739015117 -0.10056941272713497 -0.10089947104939616 0.18142380250088502
82 0.2687747363621172 0.23276574958505855 -0.1114773350255366 -0.11162311919473696 -0.11199342491415094 0.14809604453314285
83 0.23517789431685257 0.20367003088692626 -0.12204603003297006 -0.12208605281631862 -0.1224554155462067 0.11660242527207199
84 0.20158105227158782 0.17457431218879385 -0.13172750062275929 -0.13168465585192532 -0.13203851012957252 0.0877392570633102
85 0.16798421022632318 0.14547859349066156 -0.1402979129842835 -0.1401880072053899 -0.1405261193657045 0.06217788411218944
86 0.13438736818105854 0.11638287479252923 -0.147573947106883 -0.14740948190916686 -0.14773544974938496 0.04047104490213249
87 0.10079052613579391 0.08728715609439693 -0.1534043963416679 -0.1531970214331338 -0.15351435873793542 0.023074147154830305
88 0.06719368409052927 0.05819143739626462 -0.1576661761816511 -0.15742719334235886 -0.15773863129662843 0.01035792284692899
89 0.033596842045264634 0.02909571869813231 -0.16026512785681027 -0.16000571630728688 -0.1603134464166369 0.0026056330868333144



==> data/structure_factor_hamVars_+1.00_+1.00_+1.00_+0.000_cut.txt <==
N kx ky SxSx SySy SzSz sum
0 0.0 0.0 -0.1622223933009087 -0.16222703849310538 -0.1622247772044001 0.0
1 0.03779644730092272 0.007273929674533079 -0.16176698494769026 -0.16177155003116014 -0.1617693350112212 0.001366339008342543
2 0.07559289460184544 0.014547859349066158 -0.16040674977829542 -0.16041109568374295 -0.16040901156987178 0.005447351966504033
3 0.11338934190276817 0.02182178902359924 -0.1581579228873294 -0.15816196177627784 -0.158160071532231 0.012194252802575911
4 0.15118578920369088 0.029095718698132315 -0.15504288292054588 -0.15504657518673262 -0.15504491399379688 0.021539836897338793
5 0.1889822365046136 0.03636964837266539 -0.1510860647088961 -0.15108938290519927 -0.15108796488834178 0.033410796495977
6 0.22677868380553634 0.04364357804719848 -0.14631186137923877 -0.14631475294086535 -0.14631358716251905 0.047734007515791044
7 0.2645751311064591 0.05091750772173155 -0.140745281310153 -0.14074766885374387 -0.14074677080503864 0.06443448802947871
8 0.30237157840738177 0.05819143739626463 -0.13441513913308945 -0.13441696396645303 -0.13441634973997568 0.08342575615889603
9 0.3401680257083045 0.06546536707079771 -0.12735889309210643 -0.12736016643484702 -0.1273598310214677 0.10459531844999304
10 0.3779644730092272 0.07273929674533078 -0.11962737325647209 -0.11962819267481549 -0.11962808934048674 0.12779055372663983
11 0.41576092031014994 0.08001322641986386 -0.11128634147266588 -0.11128686040044433 -0.11128689957361149 0.1528141075516925
12 0.4535573676110727 0.08728715609439695 -0.10241123750648985 -0.10241161240683033 -0.10241168204647882 0.1794396770386152
13 0.4913538149119954 0.09456108576893002 -0.09307443677190362 -0.09307479423272656 -0.09307478390252776 0.20745019409125626
14 0.5291502622129182 0.1018350154434631 -0.08333143866916279 -0.08333187625065995 -0.08333169105200475 0.2366792030265867
15 0.5669467095138409 0.10910894511799618 -0.0732163810688304 -0.07321696522989325 -0.07321653011831546 0.2670243325813751
16 0.6047431568147635 0.11638287479252926 -0.06275077114809514 -0.06275152085282161 -0.06275078225989243 0.298421134737605
17 0.6425396041156863 0.12365680446706234 -0.05195916925579643 -0.05196003658542437 -0.05195896401332486 0.3307960391438685
18 0.680336051416609 0.13093073414159542 -0.040883586117122055 -0.04088446989035093 -0.040883044739556736 0.36402310825138445
19 0.7181324987175317 0.1382046638161285 -0.029594239982568108 -0.029595036765843036 -0.02959322163603768 0.39789171061396533
20 0.7559289460184544 0.14547859349066156 -0.018199631105459066 -0.018200305800078732 -0.018198005725563716 0.43207626636731267
21 0.7937253933193772 0.15275252316519464 -0.0068589626058350355 -0.006859607479263696 -0.006856654106242032 0.4660989848070734
22 0.8315218406202999 0.16002645283972772 0.004205663429227633 0.0042048145235423825 0.004208626703208922 0.4992933136543931
23 0.8693182879212226 0.1673003825142608 0.014708903871301025 0.014707532744284149 0.014712363536636625 0.5308030091506359
24 0.9071147352221454 0.1745743121887939 0.024329346017274506 0.024327172245060872 0.024333060860404262 0.5596637881211538
25 0.9449111825230682 0.181848241863327 0.03276563401450982 0.03276252589542283 0.032769393164811325 0.5849717620731582
26 0.9827076298239908 0.18912217153786004 0.0397942271660547 0.039790220262775504 0.03979795083737365 0.6060566072646181
27 1.0205040771249136 0.19639610121239312 0.04529201200709248 0.04528725060919267 0.04529573171086298 0.6225492033255623
28 1.0583005244258363 0.2036700308869262 0.04921587173026862 0.04921054585073468 0.04921964376469656 0.634320270344114
29 1.096096971726759 0.21094396056145928 0.05156403617995143 0.051558356312719766 0.05156787345384651 0.6413644749449319
30 1.1338934190276817 0.21821789023599236 0.052345335615591154 0.05233953393726168 0.052349201171609204 0.6437082797228763
31 1.1296938137720236 0.2400396792595916 0.052612580161302026 0.0526067974811402 0.05261640789826122 0.6445099945391176
32 1.1254942085163655 0.26186146828319085 0.05341263182054073 0.053406905668090275 0.05341634944896956 0.6469100959360148
33 1.1212946032607074 0.28368325730679006 0.05474045321967452 0.0547348185399206 0.05474399556148333 0.6508934763194927
34 1.1170949980050493 0.30550504633038933 0.056587672661533805 0.056582159285737066 0.056590983438200716 0.6564350243838858
35 1.1128953927493912 0.32732683535398854 0.05894261245711282 0.05893724405939133 0.05894564790260352 0.6634997134175218
36 1.1086957874937333 0.34914862437758776 0.06179032179281254 0.06178511478148336 0.061793052262524815 0.672042697835235
37 1.1044961822380752 0.370970413401187 0.06511260502094772 0.0651075672039259 0.0651150135952606 0.6820093948185484
38 1.1002965769824171 0.39279220242478624 0.06888803405475956 0.0688831648989303 0.0688901166611719 0.693335524613276
39 1.096096971726759 0.4146139914483855 0.07309193599002459 0.07308722749306736 0.0730937008522124 0.7059470733337185
40 1.091897366471101 0.4364357804719847 0.07769634061569677 0.07769177811676686 0.07769780429359498 0.7197601320244729
41 1.0876977612154428 0.45825756949558394 0.0826698664880988 0.08266543114659376 0.08267105151104445 0.7346805581441512
42 1.0834981559597847 0.4800793585191832 0.08797752552095532 0.08797319820482973 0.08797846030580185 0.7506033930300011
43 1.0792985507041266 0.5019011475427824 0.09358042463552907 0.09357619002963145 0.09358114149555517 0.7674119651591299
44 1.0750989454484685 0.5237229365663817 0.09943534508240531 0.09943119646277554 0.09943587868652916 0.7849766292301241
45 1.0708993401928106 0.5455447255899809 0.1054941940556779 0.10549013838894389 0.10549458231681745 0.8031531237598535
46 1.0666997349371525 0.5673665146135801 0.11170334319211607 0.11169940524337656 0.11170362617001144 0.8217805836039183
47 1.0625001296814944 0.5891883036371794 0.11800289450215444 0.11799911979280292 0.11800311258035769 0.8406793358737292
48 1.0583005244258363 0.6110100926607787 0.12432595146452637 0.12432240690980056 0.12432614560622844 0.8596487129789696
49 1.0541009191701782 0.6328318816843779 0.1305980104238816 0.13059478178944192 0.1305982208712748 0.8784652220830125
50 1.0499013139145201 0.6546536707079771 0.13673662391114574 0.13673381017472097 0.13673688725120253 0.8968815303354833
51 1.045701708658862 0.6764754597315763 0.14265151498155335 0.1426492211344992 0.14265185916626125 0.914626804280728
52 1.041502103403204 0.6982972487551755 0.14824533886278116 0.1482436624290392 0.14824578558237747 0.9314089958726119
53 1.0373024981475458 0.7201190377787747 0.15341524909162804 0.15341426951441225 0.15341580871487132 0.9469195363193258
54 1.0331028928918877 0.741940826802374 0.15805539692519946 0.15805516333594402 0.158056068634538 0.9608408378940957
55 1.0289032876362296 0.7637626158259733 0.16206037600211276 0.16206089546714655 0.16206114952636883 0.9728566299940423
56 1.0247036823805717 0.7855844048495725 0.165329493903287 0.16533072621299932 0.16533035062093487 0.9826647797356354
57 1.0205040771249136 0.8074061938731718 0.16777161125896434 0.16777346712728716 0.16777252746928992 0.9899918148539556
58 1.0163044718692555 0.829227982896771 0.16931012230794892 0.16931247017551218 0.16931107335933623 0.9946078748412115
59 1.0121048666135974 0.8510497719203702 0.16988756771573776 0.1698902353880485 0.16988853004274537 0.9963405421449458
60 1.0079052613579393 0.8728715609439694 0.16946927902384104 0.16947207140720677 0.16947023320124935 0.9950857926307113
61 0.9743084193126748 0.8437758422458371 0.1678910583266294 0.16789670815172564 0.16789146740166705 0.9903534428784363
62 0.9407115772674101 0.8146801235477048 0.16094546618070096 0.16095300827114553 0.1609450175244738 0.9695177009747344
63 0.9071147352221455 0.7855844048495725 0.14958393093388567 0.14959218000446187 0.14958283619588816 0.9354331561326499
64 0.8735178931768808 0.7564886861514402 0.13509258954959608 0.13510080828652662 0.13509151806821434 0.8919591249027512
65 0.8399210511316162 0.727392967453308 0.11865428448382975 0.11866213143387962 0.11865384231645858 0.8426444672325821
66 0.8063242090863515 0.6982972487551756 0.1011734177338471 0.10118063266336164 0.10117377301212173 0.7902020324077446
67 0.7727273670410868 0.6692015300570432 0.08328054609145065 0.08328684061890208 0.08328145394718774 0.7365230496559547
68 0.7391305249958222 0.640105811358911 0.0653968661436833 0.06540205257332592 0.06539791397594692 0.6828710416913704
69 0.7055336829505575 0.6110100926607785 0.047798732915612395 0.047802875644215155 0.047799564055103945 0.6300753816133456
70 0.6719368409052929 0.5819143739626463 0.030664454426608288 0.030667865868387486 0.03066487388975213 0.5786714031831621
71 0.6383399988600282 0.552818655264514 0.01410251713693024 0.01410557537652258 0.014102470453357786 0.5289847719652248
72 0.6047431568147635 0.5237229365663817 -0.001830494014412266 -0.0018275697641915668 -0.0018310265803078275 0.48118511863950253
73 0.571146314769499 0.49462721786824937 -0.017113049280932966 -0.01711024711363184 -0.017114093090231357 0.435336819513618
74 0.5375494727242343 0.46553149917011705 -0.03174160163865291 -0.03173900726944887 -0.03174315502202948 0.3914504450682829
75 0.5039526306789697 0.4364357804719847 -0.04571799687426306 -0.04571568684347286 -0.04571999428520484 0.3495205309954734
76 0.47035578863370503 0.4073400617738524 -0.059044684683603965 -0.05904270857277621 -0.05904699631924948 0.3095398194227845
77 0.4367589465884404 0.3782443430757201 -0.07172626713171157 -0.0717246934055736 -0.07172873435424215 0.27149451410688685
78 0.40316210454317575 0.3491486243775878 -0.08377109527804201 -0.0837700335245337 -0.08377357236116918 0.2353595078346693
79 0.3695652624979111 0.3200529056794555 -0.0951843256376048 -0.09518388515446081 -0.0951867058568248 0.20111929234952375
80 0.33596842045264647 0.29095718698132317 -0.10594955106993743 -0.10594978588302773 -0.10595178002870516 0.1688230920167439
81 0.3023715784073818 0.26186146828319085 -0.11601125457844141 -0.11601217431365567 -0.11601335109594062 0.13863742901037646
82 0.2687747363621172 0.23276574958505855 -0.12527821168898814 -0.12527983850164537 -0.12528028155855186 0.11083587724922883
83 0.23517789431685257 0.20367003088692626 -0.13364944324573805 -0.13365178629116406 -0.13365160859269062 0.08572137086882148
84 0.20158105227158782 0.17457431218879385 -0.14104016470220124 -0.14104315343310317 -0.14104246500675263 0.06354842585635712
85 0.16798421022632318 0.14547859349066156 -0.1473899716078688 -0.14739346020500296 -0.14739235029474546 0.04449842689079697
86 0.13438736818105854 0.11638287479252923 -0.15265625511592726 -0.15266010221849255 -0.1526586341874775 0.02869921747651688
87 0.10079052613579391 0.08728715609439693 -0.15680420607450565 -0.15680833520611484 -0.15680655775770996 0.016255109960083725
88 0.06719368409052927 0.05819143739626462 -0.15980075556593767 -0.15980513403359176 -0.15980310362413547 0.007265215774749312
89 0.033596842045264634 0.02909571869813231 -0.1616147261513508 -0.16161929693700325 -0.16161709615974992 0.0018230897503102028


